Tracking Urban Atmospheric Pollutants using Sentinel-5P Satellite Data

Urban nitrogen dioxide ($NO_2$) is a key indicator of combustion-related air pollution and exhibits strong spatial and temporal variability in cities. This study presents a satellite-based framework for tracking urban $NO_2$ pollution using tropospheric column observations from Sentinel-5P/TROPOMI over Guayas Province, Ecuador. Rather than estimating surface concentrations, the methodology emphasizes robust distributional metrics, including the median and upper-tail percentiles ($P_{90}$, $P_{95}$, and $P_{99}$), to characterize background conditions and localized pollution extremes at the canton scale. Multi-year satellite observations are aggregated annually and analyzed using unsupervised K-means clustering to identify characteristic pollution regimes without predefined thresholds. Results show that highly urbanized cantons consistently exhibit elevated extreme $NO_2$ values and greater variability, while less urbanized areas display lower and more homogeneous patterns. The proposed approach provides an interpretable and scalable tool for urban air-quality assessment in data-scarce regions using satellite observations alone. The implementation is publicly available on GitHub https://hvelesaca.github.io/sentinel-5P-clustering/.

==> files/guayas_poblation.csv <==
Canton;2020;2021;2022;2023;2024;2025
guayaquil;2.874.750;2.888.378;2.908.589;2.932.225;2.957.527;2.982.756
alfredo baquerizo;26.979;26.774;26.652;26.584;26.556;26.554
balao;26.125;26.436;26.808;27.213;27.635;28.057
balzar;62.794;62.579;62.528;62.573;62.680;62.813
colimes;27.407;27.419;27.496;27.608;27.738;27.870
daule;209.864;217.904;225.776;233.201;240.043;246.208
duran;307.287;311.563;316.551;321.912;327.452;332.968
el empalme;87.465;87.174;87.108;87.177;87.331;87.521
el triunfo;62.801;63.117;63.577;64.112;64.682;65.252
milagro;209.350;210.359;211.848;213.587;215.447;217.302
naranjal;88.341;89.016;89.898;90.889;91.937;92.986
naranjito;46.602;46.796;47.097;47.453;47.836;48.219
palestina;18.881;18.883;18.930;19.001;19.085;19.171
pedro carbo;54.113;54.520;55.054;55.654;56.289;56.925
samborondon;97.328;99.595;102.019;104.484;106.919;109.253
santa lucia;46.139;46.116;46.205;46.355;46.537;46.729
salitre;65.683;65.425;65.340;65.359;65.447;65.565
yaguachi;74.948;75.510;76.247;77.077;77.953;78.831
playas;60.455;61.597;62.862;64.183;65.515;66.818
simon bolivar;30.728;30.851;31.045;31.273;31.522;31.768
marcelino mariduena;14.131;14.123;14.149;14.195;14.249;14.307
lomas sargentillo;23.508;23.675;23.895;24.144;24.409;24.674
nobol;25.417;25.606;25.856;26.138;26.435;26.732
antonio elizalde;12.853;12.846;12.870;12.910;12.960;13.012
isidro ayora;7.322;7.442;7.574;7.713;7.857;7.999


==> files/no2_cantones_guayas_2020_2025_median.csv <==
canton,year,n_images,NO2_median_mol/m²
Alfredo Baquerizo Moreno,2020,5178,2.1104571649728337e-05
Alfredo Baquerizo Moreno,2021,5168,2.6081402457389202e-05
Alfredo Baquerizo Moreno,2022,5152,2.74678188730212e-05
Alfredo Baquerizo Moreno,2023,5077,2.3277206121552163e-05
Alfredo Baquerizo Moreno,2024,5164,2.6892063231456207e-05
Alfredo Baquerizo Moreno,2025,5031,2.2047664098820156e-05
Balao,2020,5178,1.519749045212943e-05
Balao,2021,5168,1.656012291884355e-05
Balao,2022,5152,1.7076014425712256e-05
Balao,2023,5077,1.6838727300138782e-05
Balao,2024,5164,1.655861502293747e-05
Balao,2025,5031,1.5882535244802613e-05
Balzar,2020,5178,1.4094933137053254e-05
Balzar,2021,5168,1.6036972913403324e-05
Balzar,2022,5152,1.8027549844234666e-05
Balzar,2023,5077,1.4272997192182034e-05
Balzar,2024,5164,1.874206791228922e-05
Balzar,2025,5031,1.4554607138339749e-05
Colimes,2020,5178,1.3478170744418689e-05
Colimes,2021,5168,1.681672020267516e-05
Colimes,2022,5152,1.8235760917281052e-05
Colimes,2023,5077,1.3019532610647328e-05
Colimes,2024,5164,1.9164622449646938e-05
Colimes,2025,5031,1.416109356392396e-05
Crnel. Marcelino Mariduena,2020,5178,2.2303686410076703e-05
Crnel. Marcelino Mariduena,2021,5168,2.1943103562092932e-05
Crnel. Marcelino Mariduena,2022,5152,2.3358812480326076e-05
Crnel. Marcelino Mariduena,2023,5077,1.592869774195787e-05
Crnel. Marcelino Mariduena,2024,5164,2.5622552684977865e-05
Crnel. Marcelino Mariduena,2025,5031,1.7305481326632222e-05
Daule,2020,5178,2.2274616458774866e-05
Daule,2021,5168,2.8071418847030257e-05
Daule,2022,5152,3.1340368547827085e-05
Daule,2023,5077,2.411559466098797e-05
Daule,2024,5164,3.147346313674323e-05
Daule,2025,5031,2.49177018072995e-05
Duran,2020,5178,2.4302608959604512e-05
Duran,2021,5168,3.127484018576437e-05
Duran,2022,5152,3.434304007867957e-05
Duran,2023,5077,3.53208975152626e-05
Duran,2024,5164,3.29723825687203e-05
Duran,2025,5031,4.447844136975282e-05
El Triunfo,2020,5178,1.9938503879915522e-05
El Triunfo,2021,5168,2.156505198000738e-05
El Triunfo,2022,5152,2.4182231752214126e-05
El Triunfo,2023,5077,1.9328295655282326e-05
El Triunfo,2024,5164,2.184701266639597e-05
El Triunfo,2025,5031,1.8140995683198826e-05
Empalme,2020,5178,1.5015748995703154e-05
Empalme,2021,5168,1.7261766617650182e-05
Empalme,2022,5152,1.962895308867464e-05
Empalme,2023,5077,1.646142177300248e-05
Empalme,2024,5164,2.0155271153530936e-05
Empalme,2025,5031,1.5221316215547017e-05
Gnral. Antonio Elizalde,2020,5178,1.5572924622218152e-05
Gnral. Antonio Elizalde,2021,5168,1.5054841861216154e-05
Gnral. Antonio Elizalde,2022,5152,1.6894939099499598e-05
Gnral. Antonio Elizalde,2023,5077,1.4025422911731841e-05
Gnral. Antonio Elizalde,2024,5164,1.6489742544995842e-05
Gnral. Antonio Elizalde,2025,5031,1.5661324803431402e-05
Guayaquil,2020,5178,1.4085065032484355e-05
Guayaquil,2021,5168,1.6377241924174584e-05
Guayaquil,2022,5152,1.6914544275533772e-05
Guayaquil,2023,5077,1.5970169065377384e-05
Guayaquil,2024,5164,1.6654312701907296e-05
Guayaquil,2025,5031,1.596528106311844e-05
Isidro Ayora,2020,5178,1.5019535960188158e-05
Isidro Ayora,2021,5168,1.830140994320292e-05
Isidro Ayora,2022,5152,2.086313403925362e-05
Isidro Ayora,2023,5077,1.58820948504455e-05
Isidro Ayora,2024,5164,2.4229381303939386e-05
Isidro Ayora,2025,5031,1.5689905446084634e-05
Lomas de Sargentillo,2020,5178,1.9138556497648766e-05
Lomas de Sargentillo,2021,5168,2.3621414086398925e-05
Lomas de Sargentillo,2022,5152,2.5759937121480844e-05
Lomas de Sargentillo,2023,5077,1.8795289044777427e-05
Lomas de Sargentillo,2024,5164,2.795890909574228e-05
Lomas de Sargentillo,2025,5031,2.0335328568112975e-05
Milagro,2020,5178,2.2405771819760593e-05
Milagro,2021,5168,2.652671931788491e-05
Milagro,2022,5152,2.6852239561800444e-05
Milagro,2023,5077,2.3179169206276445e-05
Milagro,2024,5164,2.737945417699104e-05
Milagro,2025,5031,2.5016377898446773e-05
Naranjal,2020,5178,1.6180600764761598e-05
Naranjal,2021,5168,2.0667326437488007e-05
Naranjal,2022,5152,2.2940132643040757e-05
Naranjal,2023,5077,2.0134149628110348e-05
Naranjal,2024,5164,2.0540368038193078e-05
Naranjal,2025,5031,1.9267853573903264e-05
Naranjito,2020,5178,2.3559366735540552e-05
Naranjito,2021,5168,2.6057020836483307e-05
Naranjito,2022,5152,2.4502510019567144e-05
Naranjito,2023,5077,1.8473180389278897e-05
Naranjito,2024,5164,2.3167402935348224e-05
Naranjito,2025,5031,1.9214694547326203e-05
Nobol,2020,5178,2.1838035913845225e-05
Nobol,2021,5168,2.5364344474706782e-05
Nobol,2022,5152,2.9835091744486724e-05
Nobol,2023,5077,1.9657028040100913e-05
Nobol,2024,5164,3.311582294159851e-05
Nobol,2025,5031,2.0335328568112975e-05
Palestina,2020,5178,1.7988029410792393e-05
Palestina,2021,5168,2.2811479305347618e-05
Palestina,2022,5152,2.267919845077069e-05
Palestina,2023,5077,1.707061577891648e-05
Palestina,2024,5164,2.346930331830954e-05
Palestina,2025,5031,1.6224205069206637e-05
Pedro Carbo,2020,5178,1.2951560115759604e-05
Pedro Carbo,2021,5168,1.527730746150124e-05
Pedro Carbo,2022,5152,1.6823293701079554e-05
Pedro Carbo,2023,5077,1.3540865622234586e-05
Pedro Carbo,2024,5164,1.835421709843454e-05
Pedro Carbo,2025,5031,1.3245535391206535e-05
Playas,2020,5178,1.1361872639531177e-05
Playas,2021,5168,1.1575512726338364e-05
Playas,2022,5152,1.2254909313707281e-05
Playas,2023,5077,1.175099560333947e-05
Playas,2024,5164,1.2958480481685907e-05
Playas,2025,5031,1.0820133054549215e-05
Salitre,2020,5178,1.8163291449226524e-05
Salitre,2021,5168,2.3689641833636857e-05
Salitre,2022,5152,2.476140845573418e-05
Salitre,2023,5077,1.8658593231592393e-05
Salitre,2024,5164,2.5817489588696722e-05
Salitre,2025,5031,1.9273037961630502e-05
Samborondon,2020,5178,2.574473596212023e-05
Samborondon,2021,5168,3.3547261411808706e-05
Samborondon,2022,5152,3.6579252840719576e-05
Samborondon,2023,5077,3.0185714123277148e-05
Samborondon,2024,5164,3.8270005539896556e-05
Samborondon,2025,5031,3.680707376840839e-05
San Jacinto de Yaguachi,2020,5178,2.339962093589892e-05
San Jacinto de Yaguachi,2021,5168,2.8207493482134408e-05
San Jacinto de Yaguachi,2022,5152,2.8948332063006918e-05
San Jacinto de Yaguachi,2023,5077,2.92417264040869e-05
San Jacinto de Yaguachi,2024,5164,2.8985781432043857e-05
San Jacinto de Yaguachi,2025,5031,2.91631417915262e-05
Santa Lucia,2020,5178,1.7713347957243694e-05
Santa Lucia,2021,5168,2.1273693782017104e-05
Santa Lucia,2022,5152,2.22908638777971e-05
Santa Lucia,2023,5077,1.842704984609791e-05
Santa Lucia,2024,5164,2.3688044412641663e-05
Santa Lucia,2025,5031,1.6929872047936978e-05
Simon Bolivar,2020,5178,2.0485149551378007e-05
Simon Bolivar,2021,5168,2.2899818590490662e-05
Simon Bolivar,2022,5152,2.2561279245935887e-05
Simon Bolivar,2023,5077,1.8894625543544344e-05
Simon Bolivar,2024,5164,2.1782159746715384e-05
Simon Bolivar,2025,5031,1.9214694547326203e-05


==> files/no2_cantones_guayas_2020_2025_p90.csv <==
canton,year,n_images,NO2_p90_mol/m²
Alfredo Baquerizo Moreno,2020,5178,3.783831766227057e-05
Alfredo Baquerizo Moreno,2021,5168,4.267408403607493e-05
Alfredo Baquerizo Moreno,2022,5152,4.398997327476873e-05
Alfredo Baquerizo Moreno,2023,5077,3.7466825905713e-05
Alfredo Baquerizo Moreno,2024,5164,4.62125231366437e-05
Alfredo Baquerizo Moreno,2025,5031,3.940294236045892e-05
Balao,2020,5178,2.4382374151076703e-05
Balao,2021,5168,2.9953285597134845e-05
Balao,2022,5152,3.119677767213996e-05
Balao,2023,5077,2.9006865543887193e-05
Balao,2024,5164,2.9225832359007323e-05
Balao,2025,5031,2.8562848595483327e-05
Balzar,2020,5178,3.41111070346658e-05
Balzar,2021,5168,3.5276691135071644e-05
Balzar,2022,5152,4.5591973170054325e-05
Balzar,2023,5077,2.7367225628851964e-05
Balzar,2024,5164,4.026633782221402e-05
Balzar,2025,5031,2.9875254113182632e-05
Colimes,2020,5178,3.28454792112759e-05
Colimes,2021,5168,3.7404825344431304e-05
Colimes,2022,5152,4.199699079643273e-05
Colimes,2023,5077,2.654085345728821e-05
Colimes,2024,5164,4.056584157082761e-05
Colimes,2025,5031,3.2421502468562634e-05
Crnel. Marcelino Mariduena,2020,5178,6.629342585483781e-05
Crnel. Marcelino Mariduena,2021,5168,5.09792963294916e-05
Crnel. Marcelino Mariduena,2022,5152,4.240093335130588e-05
Crnel. Marcelino Mariduena,2023,5077,3.176965886253348e-05
Crnel. Marcelino Mariduena,2024,5164,4.338479289272365e-05
Crnel. Marcelino Mariduena,2025,5031,3.747135790146197e-05
Daule,2020,5178,7.003229044754337e-05
Daule,2021,5168,8.45570125062964e-05
Daule,2022,5152,0.00011166233849364037
Daule,2023,5077,7.433083220422872e-05
Daule,2024,5164,0.0001386127495920084
Daule,2025,5031,0.00010137507000783433
Duran,2020,5178,6.433968805982248e-05
Duran,2021,5168,8.848206351069792e-05
Duran,2022,5152,9.314737604888201e-05
Duran,2023,5077,0.00010908367193548414
Duran,2024,5164,0.00012604208368262326
Duran,2025,5031,0.00013346491883516629
El Triunfo,2020,5178,4.6811793886972454e-05
El Triunfo,2021,5168,5.341706546481502e-05
El Triunfo,2022,5152,4.3453655239471173e-05
El Triunfo,2023,5077,3.3694516930665787e-05
El Triunfo,2024,5164,4.1125611460297085e-05
El Triunfo,2025,5031,3.551467487860871e-05
Empalme,2020,5178,3.36090190963888e-05
Empalme,2021,5168,4.230108667208935e-05
Empalme,2022,5152,3.9441490985718266e-05
Empalme,2023,5077,2.9689367032812637e-05
Empalme,2024,5164,3.9783032776596035e-05
Empalme,2025,5031,3.3634866756210184e-05
Gnral. Antonio Elizalde,2020,5178,3.257648833793489e-05
Gnral. Antonio Elizalde,2021,5168,3.2369207979576406e-05
Gnral. Antonio Elizalde,2022,5152,3.0581590816783725e-05
Gnral. Antonio Elizalde,2023,5077,2.503019941031588e-05
Gnral. Antonio Elizalde,2024,5164,3.280040243455238e-05
Gnral. Antonio Elizalde,2025,5031,2.9364646154118572e-05
Guayaquil,2020,5178,7.123417365527704e-05
Guayaquil,2021,5168,8.733766561087265e-05
Guayaquil,2022,5152,0.00010730810782250648
Guayaquil,2023,5077,7.952779824344446e-05
Guayaquil,2024,5164,0.00011923982396607575
Guayaquil,2025,5031,0.0001259417203168906
Isidro Ayora,2020,5178,3.7902274900025836e-05
Isidro Ayora,2021,5168,4.3633636024046907e-05
Isidro Ayora,2022,5152,7.431925209178536e-05
Isidro Ayora,2023,5077,3.247204418623204e-05
Isidro Ayora,2024,5164,6.416826462935098e-05
Isidro Ayora,2025,5031,4.293397345824501e-05
Lomas de Sargentillo,2020,5178,4.058317250143828e-05
Lomas de Sargentillo,2021,5168,4.800399075414566e-05
Lomas de Sargentillo,2022,5152,5.602373308988801e-05
Lomas de Sargentillo,2023,5077,3.247204418623204e-05
Lomas de Sargentillo,2024,5164,6.719156042402578e-05
Lomas de Sargentillo,2025,5031,4.2198347090828e-05
Milagro,2020,5178,4.288759581164037e-05
Milagro,2021,5168,5.291508518888762e-05
Milagro,2022,5152,4.626491791873304e-05
Milagro,2023,5077,4.276014367483004e-05
Milagro,2024,5164,5.460222302106844e-05
Milagro,2025,5031,5.054347146773092e-05
Naranjal,2020,5178,3.471187541112729e-05
Naranjal,2021,5168,4.605847444106677e-05
Naranjal,2022,5152,3.999471991660327e-05
Naranjal,2023,5077,4.0049422426084545e-05
Naranjal,2024,5164,3.9494653498790724e-05
Naranjal,2025,5031,4.73857215941178e-05
Naranjito,2020,5178,5.4248722352474134e-05
Naranjito,2021,5168,4.97201536237449e-05
Naranjito,2022,5152,4.3240690749065266e-05
Naranjito,2023,5077,3.3372847458112696e-05
Naranjito,2024,5164,4.1372527763407646e-05
Naranjito,2025,5031,3.711680267522594e-05
Nobol,2020,5178,7.003229044754337e-05
Nobol,2021,5168,8.07587253452439e-05
Nobol,2022,5152,0.00010730810782250648
Nobol,2023,5077,4.6876262686219805e-05
Nobol,2024,5164,0.0001386127495920084
Nobol,2025,5031,8.307314502632347e-05
Palestina,2020,5178,3.212724593898417e-05
Palestina,2021,5168,3.970668263363283e-05
Palestina,2022,5152,4.208201628186799e-05
Palestina,2023,5077,2.755651815175064e-05
Palestina,2024,5164,3.8053612159889196e-05
Palestina,2025,5031,3.2150537944866084e-05
Pedro Carbo,2020,5178,3.496318855124771e-05
Pedro Carbo,2021,5168,3.9339641792483806e-05
Pedro Carbo,2022,5152,4.021192387578372e-05
Pedro Carbo,2023,5077,2.658859193616167e-05
Pedro Carbo,2024,5164,3.971529589972148e-05
Pedro Carbo,2025,5031,3.2835583869965946e-05
Playas,2020,5178,1.913571296249335e-05
Playas,2021,5168,2.168215208768911e-05
Playas,2022,5152,2.0596230162763503e-05
Playas,2023,5077,2.206030821878843e-05
Playas,2024,5164,2.211733278143957e-05
Playas,2025,5031,2.1340071054072608e-05
Salitre,2020,5178,3.6794293199352974e-05
Salitre,2021,5168,4.2817211131298886e-05
Salitre,2022,5152,5.7267687717524535e-05
Salitre,2023,5077,4.1117728334227794e-05
Salitre,2024,5164,5.07485989850493e-05
Salitre,2025,5031,4.383454124395601e-05
Samborondon,2020,5178,6.750291575684243e-05
Samborondon,2021,5168,8.791270366518158e-05
Samborondon,2022,5152,0.00011140384022669477
Samborondon,2023,5077,0.00010377398708467928
Samborondon,2024,5164,0.0001493518053789997
Samborondon,2025,5031,0.00011756759510493336
San Jacinto de Yaguachi,2020,5178,5.1184484396339185e-05
San Jacinto de Yaguachi,2021,5168,6.831118399084332e-05
San Jacinto de Yaguachi,2022,5152,7.469346199458075e-05
San Jacinto de Yaguachi,2023,5077,7.649730601531893e-05
San Jacinto de Yaguachi,2024,5164,0.00010757837429519607
San Jacinto de Yaguachi,2025,5031,9.533010985280652e-05
Santa Lucia,2020,5178,3.3547005593744966e-05
Santa Lucia,2021,5168,4.208577336004912e-05
Santa Lucia,2022,5152,4.1607725125596155e-05
Santa Lucia,2023,5077,3.121852712789911e-05
Santa Lucia,2024,5164,4.499300075820382e-05
Santa Lucia,2025,5031,3.6152845273107844e-05
Simon Bolivar,2020,5178,3.4577330476542526e-05
Simon Bolivar,2021,5168,4.0259087767380476e-05
Simon Bolivar,2022,5152,3.9422429558994653e-05
Simon Bolivar,2023,5077,3.1369654416255246e-05
Simon Bolivar,2024,5164,3.800663976875247e-05
Simon Bolivar,2025,5031,3.6561953126229544e-05


==> files/no2_cantones_guayas_2020_2025_p95.csv <==
canton,year,n_images,NO2_p95_mol/m²
Alfredo Baquerizo Moreno,2020,5178,4.697928889180812e-05
Alfredo Baquerizo Moreno,2021,5168,4.758538035517641e-05
Alfredo Baquerizo Moreno,2022,5152,5.0279171443724585e-05
Alfredo Baquerizo Moreno,2023,5077,4.3960674706195244e-05
Alfredo Baquerizo Moreno,2024,5164,6.246581398656667e-05
Alfredo Baquerizo Moreno,2025,5031,5.4524402566454986e-05
Balao,2020,5178,2.854871535446383e-05
Balao,2021,5168,3.225056372729352e-05
Balao,2022,5152,3.215402440894652e-05
Balao,2023,5077,3.444253134755987e-05
Balao,2024,5164,3.547087237038102e-05
Balao,2025,5031,3.605691216510917e-05
Balzar,2020,5178,4.8296327300072014e-05
Balzar,2021,5168,4.59305321501012e-05
Balzar,2022,5152,6.17496595070047e-05
Balzar,2023,5077,3.1662059902559336e-05
Balzar,2024,5164,4.986075289983533e-05
Balzar,2025,5031,3.740195118321564e-05
Colimes,2020,5178,4.3506394478305456e-05
Colimes,2021,5168,4.222321731763879e-05
Colimes,2022,5152,5.761303895133685e-05
Colimes,2023,5077,3.413970966908662e-05
Colimes,2024,5164,4.696772591264646e-05
Colimes,2025,5031,4.174007482574687e-05
Crnel. Marcelino Mariduena,2020,5178,7.220828115626e-05
Crnel. Marcelino Mariduena,2021,5168,6.338985028750615e-05
Crnel. Marcelino Mariduena,2022,5152,4.7785812262544894e-05
Crnel. Marcelino Mariduena,2023,5077,3.703973560457217e-05
Crnel. Marcelino Mariduena,2024,5164,5.7041762868301846e-05
Crnel. Marcelino Mariduena,2025,5031,5.1315520926866116e-05
Daule,2020,5178,0.00013614786337595833
Daule,2021,5168,0.00017144754105585387
Daule,2022,5152,0.00018953202218431175
Daule,2023,5077,0.00015410954081953205
Daule,2024,5164,0.0002564477233246074
Daule,2025,5031,0.0001727226324507723
Duran,2020,5178,7.564579294332905e-05
Duran,2021,5168,0.00011176495746182175
Duran,2022,5152,0.0001284895962098435
Duran,2023,5077,0.00011845836222899238
Duran,2024,5164,0.00017284836179568734
Duran,2025,5031,0.0001592992660722883
El Triunfo,2020,5178,5.7610091790114544e-05
El Triunfo,2021,5168,9.84137818504696e-05
El Triunfo,2022,5152,5.005563787827058e-05
El Triunfo,2023,5077,4.593047517644617e-05
El Triunfo,2024,5164,5.112014995661058e-05
El Triunfo,2025,5031,4.4267425781707555e-05
Empalme,2020,5178,4.287949659201189e-05
Empalme,2021,5168,4.7247478962227196e-05
Empalme,2022,5152,4.792136442193389e-05
Empalme,2023,5077,3.613587980133998e-05
Empalme,2024,5164,5.213330249179278e-05
Empalme,2025,5031,4.105394060628484e-05
Gnral. Antonio Elizalde,2020,5178,4.053331936872714e-05
Gnral. Antonio Elizalde,2021,5168,4.852130587096752e-05
Gnral. Antonio Elizalde,2022,5152,3.8044491950166554e-05
Gnral. Antonio Elizalde,2023,5077,2.9009994901069636e-05
Gnral. Antonio Elizalde,2024,5164,3.961087370893513e-05
Gnral. Antonio Elizalde,2025,5031,4.243051822325001e-05
Guayaquil,2020,5178,0.0001546275734940396
Guayaquil,2021,5168,0.00019384724657206965
Guayaquil,2022,5152,0.00022409740945798502
Guayaquil,2023,5077,0.0002161191348768884
Guayaquil,2024,5164,0.00030643323578582023
Guayaquil,2025,5031,0.0002507044163109623
Isidro Ayora,2020,5178,5.362879783132801e-05
Isidro Ayora,2021,5168,5.601648875213178e-05
Isidro Ayora,2022,5152,8.181380095639977e-05
Isidro Ayora,2023,5077,3.4254710377813974e-05
Isidro Ayora,2024,5164,8.980103092821205e-05
Isidro Ayora,2025,5031,4.69345945943342e-05
Lomas de Sargentillo,2020,5178,4.630149398993804e-05
Lomas de Sargentillo,2021,5168,5.601648875213178e-05
Lomas de Sargentillo,2022,5152,7.177385100966548e-05
Lomas de Sargentillo,2023,5077,3.5989796912741916e-05
Lomas de Sargentillo,2024,5164,8.059499232721355e-05
Lomas de Sargentillo,2025,5031,4.69345945943342e-05
Milagro,2020,5178,5.3826266895619133e-05
Milagro,2021,5168,6.783727849083211e-05
Milagro,2022,5152,4.951746215036017e-05
Milagro,2023,5077,5.1502920696557076e-05
Milagro,2024,5164,6.443957528559792e-05
Milagro,2025,5031,6.599556951133426e-05
Naranjal,2020,5178,4.66694484195408e-05
Naranjal,2021,5168,6.342382510927379e-05
Naranjal,2022,5152,4.889119652325339e-05
Naranjal,2023,5077,5.208951914530926e-05
Naranjal,2024,5164,4.986943573020715e-05
Naranjal,2025,5031,6.634036726441226e-05
Naranjito,2020,5178,6.035336596213765e-05
Naranjito,2021,5168,6.338985028750615e-05
Naranjito,2022,5152,4.832388878574641e-05
Naranjito,2023,5077,3.8580090076983626e-05
Naranjito,2024,5164,5.032024525604741e-05
Naranjito,2025,5031,4.280016527720077e-05
Nobol,2020,5178,8.025310987878868e-05
Nobol,2021,5168,9.970341919329189e-05
Nobol,2022,5152,0.00012768065540668254
Nobol,2023,5077,5.792833732348084e-05
Nobol,2024,5164,0.00021014807271343364
Nobol,2025,5031,9.116975092107365e-05
Palestina,2020,5178,3.816632519796785e-05
Palestina,2021,5168,4.563874427598795e-05
Palestina,2022,5152,4.9094179868291886e-05
Palestina,2023,5077,3.413970966908662e-05
Palestina,2024,5164,4.671218714235326e-05
Palestina,2025,5031,4.196262047018844e-05
Pedro Carbo,2020,5178,5.354321014869353e-05
Pedro Carbo,2021,5168,4.940355038048982e-05
Pedro Carbo,2022,5152,5.686780614799028e-05
Pedro Carbo,2023,5077,3.134275236661545e-05
Pedro Carbo,2024,5164,5.713021230710383e-05
Pedro Carbo,2025,5031,3.785994663827887e-05
Playas,2020,5178,2.1395818371343708e-05
Playas,2021,5168,2.3168349427363616e-05
Playas,2022,5152,2.5904299957195565e-05
Playas,2023,5077,2.5386769202719054e-05
Playas,2024,5164,2.534595378850314e-05
Playas,2025,5031,2.42052090511201e-05
Salitre,2020,5178,4.237703565551886e-05
Salitre,2021,5168,4.871584937502791e-05
Salitre,2022,5152,7.160105129025548e-05
Salitre,2023,5077,4.757518243004756e-05
Salitre,2024,5164,6.189126294781509e-05
Salitre,2025,5031,5.886048186818637e-05
Samborondon,2020,5178,0.00014934108027682885
Samborondon,2021,5168,0.00019462692274889714
Samborondon,2022,5152,0.00023047069310486523
Samborondon,2023,5077,0.00020684192750798684
Samborondon,2024,5164,0.0003152015804257204
Samborondon,2025,5031,0.00024256770981534865
San Jacinto de Yaguachi,2020,5178,5.979584518956157e-05
San Jacinto de Yaguachi,2021,5168,7.77056536968282e-05
San Jacinto de Yaguachi,2022,5152,9.253133657246526e-05
San Jacinto de Yaguachi,2023,5077,8.974951178447444e-05
San Jacinto de Yaguachi,2024,5164,0.00012604502265582148
San Jacinto de Yaguachi,2025,5031,0.00011972746176473032
Santa Lucia,2020,5178,4.397898574222236e-05
Santa Lucia,2021,5168,4.670331469192822e-05
Santa Lucia,2022,5152,4.7829025069048405e-05
Santa Lucia,2023,5077,3.70783441269865e-05
Santa Lucia,2024,5164,5.177917469149366e-05
Santa Lucia,2025,5031,4.2196099543705026e-05
Simon Bolivar,2020,5178,4.5288369453109847e-05
Simon Bolivar,2021,5168,5.021031704536809e-05
Simon Bolivar,2022,5152,4.197240412170616e-05
Simon Bolivar,2023,5077,3.5689061393073266e-05
Simon Bolivar,2024,5164,4.453604311167899e-05
Simon Bolivar,2025,5031,3.9288330757279706e-05


==> files/no2_cantones_guayas_2020_2025_p99.csv <==
canton,year,n_images,NO2_p99_mol/m²
Alfredo Baquerizo Moreno,2020,5178,5.807128979384674e-05
Alfredo Baquerizo Moreno,2021,5168,0.00015035964687445304
Alfredo Baquerizo Moreno,2022,5152,6.976049859596308e-05
Alfredo Baquerizo Moreno,2023,5077,6.171439169150799e-05
Alfredo Baquerizo Moreno,2024,5164,8.0350583864993e-05
Alfredo Baquerizo Moreno,2025,5031,6.443530991342838e-05
Balao,2020,5178,4.85438688208822e-05
Balao,2021,5168,4.4221680543841226e-05
Balao,2022,5152,4.190609212687711e-05
Balao,2023,5077,3.952016452294075e-05
Balao,2024,5164,4.698221630046779e-05
Balao,2025,5031,3.876886689992129e-05
Balzar,2020,5178,9.801862207820866e-05
Balzar,2021,5168,8.18745235062968e-05
Balzar,2022,5152,9.678778318285705e-05
Balzar,2023,5077,4.48162356520877e-05
Balzar,2024,5164,0.0001641767537054794
Balzar,2025,5031,8.005126681763165e-05
Colimes,2020,5178,7.950028848164945e-05
Colimes,2021,5168,7.636502844105679e-05
Colimes,2022,5152,0.00014585652704764276
Colimes,2023,5077,4.486613833196533e-05
Colimes,2024,5164,8.445401950911884e-05
Colimes,2025,5031,6.094097606090338e-05
Crnel. Marcelino Mariduena,2020,5178,9.741777352490334e-05
Crnel. Marcelino Mariduena,2021,5168,0.00010308999520634674
Crnel. Marcelino Mariduena,2022,5152,6.939656127631106e-05
Crnel. Marcelino Mariduena,2023,5077,4.8072426550473446e-05
Crnel. Marcelino Mariduena,2024,5164,0.00011126475118188239
Crnel. Marcelino Mariduena,2025,5031,6.95563016553704e-05
Daule,2020,5178,0.00026251214358388893
Daule,2021,5168,0.00029823467197378557
Daule,2022,5152,0.00037764387669820073
Daule,2023,5077,0.00027110207087171286
Daule,2024,5164,0.00039876330214949786
Daule,2025,5031,0.00037767183858878543
Duran,2020,5178,0.00018524299393264288
Duran,2021,5168,0.00017609560286936703
Duran,2022,5152,0.00018958757829676292
Duran,2023,5077,0.00031521074020159637
Duran,2024,5164,0.0003886572020463689
Duran,2025,5031,0.0006566817048453315
El Triunfo,2020,5178,8.20650521090179e-05
El Triunfo,2021,5168,0.00014322029471174237
El Triunfo,2022,5152,8.100073411185197e-05
El Triunfo,2023,5077,5.927095490946024e-05
El Triunfo,2024,5164,0.00011126475118188239
El Triunfo,2025,5031,8.251622580987923e-05
Empalme,2020,5178,8.56718732000184e-05
Empalme,2021,5168,0.00011310777017497127
Empalme,2022,5152,6.546329892898722e-05
Empalme,2023,5077,8.128395009263213e-05
Empalme,2024,5164,0.00013021727647268978
Empalme,2025,5031,5.1322353182120744e-05
Gnral. Antonio Elizalde,2020,5178,4.3110238026555875e-05
Gnral. Antonio Elizalde,2021,5168,4.852130587096752e-05
Gnral. Antonio Elizalde,2022,5152,4.240050660348856e-05
Gnral. Antonio Elizalde,2023,5077,3.859808331694901e-05
Gnral. Antonio Elizalde,2024,5164,0.00012643921022129727
Gnral. Antonio Elizalde,2025,5031,4.3987473934965204e-05
Guayaquil,2020,5178,0.00029089401937519897
Guayaquil,2021,5168,0.00034277094303328704
Guayaquil,2022,5152,0.000373561050953965
Guayaquil,2023,5077,0.00029696635048780795
Guayaquil,2024,5164,0.0006540484210349008
Guayaquil,2025,5031,0.0005955782676240121
Isidro Ayora,2020,5178,0.00010672076362008835
Isidro Ayora,2021,5168,0.00010951928111058774
Isidro Ayora,2022,5152,0.00021300901362224483
Isidro Ayora,2023,5077,8.047302344431749e-05
Isidro Ayora,2024,5164,0.00017610002998996626
Isidro Ayora,2025,5031,8.945342422517758e-05
Lomas de Sargentillo,2020,5178,6.0925861785067065e-05
Lomas de Sargentillo,2021,5168,8.402042881931263e-05
Lomas de Sargentillo,2022,5152,8.387207910590924e-05
Lomas de Sargentillo,2023,5077,3.914617113158117e-05
Lomas de Sargentillo,2024,5164,0.00010597335628150775
Lomas de Sargentillo,2025,5031,6.78232829116022e-05
Milagro,2020,5178,7.366938777886244e-05
Milagro,2021,5168,0.00015035964687445304
Milagro,2022,5152,6.939656127631106e-05
Milagro,2023,5077,6.894149555591937e-05
Milagro,2024,5164,0.0001095654008148095
Milagro,2025,5031,9.885415424106319e-05
Naranjal,2020,5178,9.859907731880369e-05
Naranjal,2021,5168,0.00014322029471174237
Naranjal,2022,5152,0.00013167551126195846
Naranjal,2023,5077,7.698778192302335e-05
Naranjal,2024,5164,0.00012219015558617743
Naranjal,2025,5031,0.00016915552827539347
Naranjito,2020,5178,7.631628663783951e-05
Naranjito,2021,5168,7.01871398873461e-05
Naranjito,2022,5152,6.939656127631106e-05
Naranjito,2023,5077,7.153637878065837e-05
Naranjito,2024,5164,8.055538715710256e-05
Naranjito,2025,5031,6.95563016553704e-05
Nobol,2020,5178,0.00017212627737716538
Nobol,2021,5168,0.00016173270122159814
Nobol,2022,5152,0.0003138307726727
Nobol,2023,5077,0.00012272838484052718
Nobol,2024,5164,0.0003315128076563845
Nobol,2025,5031,0.0002552984868211027
Palestina,2020,5178,4.8471506778510145e-05
Palestina,2021,5168,9.801848362521152e-05
Palestina,2022,5152,6.361398734252255e-05
Palestina,2023,5077,4.486613833196533e-05
Palestina,2024,5164,6.441032057498094e-05
Palestina,2025,5031,5.337254053872231e-05
Pedro Carbo,2020,5178,8.872265642647368e-05
Pedro Carbo,2021,5168,9.990982650677094e-05
Pedro Carbo,2022,5152,0.00020960581815573603
Pedro Carbo,2023,5077,4.307171552151889e-05
Pedro Carbo,2024,5164,0.00010357910205340069
Pedro Carbo,2025,5031,0.0001187335239477301
Playas,2020,5178,2.8741766494671734e-05
Playas,2021,5168,3.055525539976462e-05
Playas,2022,5152,3.34113759269049e-05
Playas,2023,5077,3.557236528995027e-05
Playas,2024,5164,3.1912602026113086e-05
Playas,2025,5031,3.4759110349347095e-05
Salitre,2020,5178,5.218604007890785e-05
Salitre,2021,5168,6.517469659488382e-05
Salitre,2022,5152,9.919163863996337e-05
Salitre,2023,5077,5.46883814856306e-05
Salitre,2024,5164,9.40629122621229e-05
Salitre,2025,5031,0.00010202342008307347
Samborondon,2020,5178,0.0002322664299456132
Samborondon,2021,5168,0.00034277094303328704
Samborondon,2022,5152,0.000312851198839239
Samborondon,2023,5077,0.00029696635048780795
Samborondon,2024,5164,0.0004154220962551322
Samborondon,2025,5031,0.00047844314872849236
San Jacinto de Yaguachi,2020,5178,0.00011293376883259043
San Jacinto de Yaguachi,2021,5168,0.00011955154198016734
San Jacinto de Yaguachi,2022,5152,0.00017138170403921334
San Jacinto de Yaguachi,2023,5077,0.0001544700778472152
San Jacinto de Yaguachi,2024,5164,0.0002003129094779303
San Jacinto de Yaguachi,2025,5031,0.0001867862869474179
Santa Lucia,2020,5178,5.617535364375807e-05
Santa Lucia,2021,5168,9.801848362521152e-05
Santa Lucia,2022,5152,9.96648631170377e-05
Santa Lucia,2023,5077,4.689928268644003e-05
Santa Lucia,2024,5164,8.445401950911884e-05
Santa Lucia,2025,5031,5.5603545752003684e-05
Simon Bolivar,2020,5178,5.1249588268099005e-05
Simon Bolivar,2021,5168,7.071403599506202e-05
Simon Bolivar,2022,5152,5.5722934703660384e-05
Simon Bolivar,2023,5077,7.153637878065837e-05
Simon Bolivar,2024,5164,8.0350583864993e-05
Simon Bolivar,2025,5031,6.026195052667967e-05


==> files/tabla_captura_guayas_1.csv <==
Canton,Metric,CO_2020,CO_2021,CO_2022,CO_2023,CO_2024,CO_2025,NO2_2020,NO2_2021,NO2_2022,NO2_2023,NO2_2024,NO2_2025
alfredo baquerizo moreno,x̃,0.0364272769155497,0.0333950936213955,0.0326545349023821,0.0339790372233973,0.0384089946889352,0.0339907618626368,4.74890135334508e-05,5.367277363774423e-05,5.7348947260655176e-05,5.12667463479932e-05,5.295111155926687e-05,5.121684022389485e-05
alfredo baquerizo moreno,x̃_pond,0.00021546001189243422,0.000194640367907737,0.00018772941009123168,0.0001928880776820927,0.00021554954045397394,0.0001888150489824796,2.8088795779048627e-07,3.128270435746326e-07,3.296964440247037e-07,2.910248482635247e-07,2.971592424004549e-07,2.8450407303851934e-07
alfredo baquerizo moreno,P90,0.0439661456879346,0.0406795627759017,0.0417827473761173,0.0430388458494222,0.0513054732039503,0.0413085633493884,6.508461649423022e-05,7.271371436087104e-05,7.303712044726112e-05,6.823554764284008e-05,6.89769455455398e-05,7.036189086540091e-05
alfredo baquerizo moreno,P95,0.0476746869964993,0.04386165948047,0.0445616197157873,0.0461224255452602,0.0558784034391469,0.0436735126886396,7.090093209705862e-05,8.074953733395502e-05,8.228270172881897e-05,7.531763237930243e-05,8.166339080312714e-05,8.465152879658862e-05
alfredo baquerizo moreno,P99,0.0522530915467239,0.0498202408054572,0.0489972994806215,0.0547856840220884,0.0617641801359422,0.0475905984640152,8.988974222150293e-05,0.0001041851750574,9.641839296080278e-05,9.565044611247814e-05,0.0001000723647794,0.0001019302127164
balao,x̃,0.0346130081591099,0.031835237629432,0.0314855319055467,0.0330321793141003,0.0365341317241312,0.0319368019952047,4.462546746691954e-05,4.793465197023078e-05,4.996260705632232e-05,4.611303774995389e-05,4.663337587036212e-05,4.420553656621954e-05
balao,x̃_pond,0.00019824843517448232,0.0001832064804287922,0.00018206835053947583,0.00019194978788786114,0.0002133584071220781,0.00018744696526350036,2.555954990556959e-07,2.758559235608173e-07,2.8891395205535853e-07,2.6796257463976133e-07,2.723377380241332e-07,2.5945596175931197e-07
balao,P90,0.0429369137822071,0.0416589286057949,0.0395084222077314,0.0426067707285802,0.0490451232421214,0.039719727165468,5.499326417593397e-05,6.155043627096357e-05,6.112279226813677e-05,5.943206938127702e-05,5.8350426496207e-05,5.633700137012104e-05
balao,P95,0.0464830765298664,0.0458287985770362,0.0431269867464881,0.0472982325853468,0.05308504970224,0.0426206374376032,5.8885728793732106e-05,6.747395219734395e-05,6.474554279923188e-05,6.516323294222882e-05,6.187838423527543e-05,5.999723070743005e-05
balao,P99,0.0543708351733433,0.0484141336829162,0.053312205182609,0.0544792651128984,0.0635242573786072,0.0495101214921478,7.27611993291537e-05,7.877057040016156e-05,7.539138710259841e-05,7.594226358691267e-05,7.185061123055005e-05,7.197667569137937e-05
balzar,x̃,0.0354707820607692,0.0332479218189083,0.0323109916563704,0.032853890322805,0.0374361592695725,0.0336194060535986,4.3051044378907706e-05,4.7236541258657055e-05,4.9369981927890114e-05,4.422164778839443e-05,4.564452751348444e-05,4.270473719347887e-05
balzar,x̃_pond,0.0004883183412526774,0.00045292898704519553,0.0004357965955567327,0.00043898306630526406,0.0004958744996116484,0.00044175892099531386,5.926741210353717e-07,6.434928143880188e-07,6.658808332374412e-07,5.908753682587741e-07,6.046014784202429e-07,5.611401520271759e-07
balzar,P90,0.0433365692751199,0.0404846047238567,0.041176819648366,0.0408302835588131,0.0500154023237254,0.0405956693069118,6.04081869593896e-05,6.524442425648652e-05,6.550102397286764e-05,5.755993132479507e-05,6.174262126171417e-05,5.740410140403214e-05
balzar,P95,0.0467752704945326,0.0425050519036739,0.0453387040806872,0.0444726322520927,0.0543014539175066,0.0425799839157405,7.27575287678935e-05,7.472443523538744e-05,7.647432968505415e-05,6.286836830357317e-05,7.27922070724919e-05,6.522381773721656e-05
balzar,P99,0.0618750569324346,0.0473336353451392,0.0503114362543382,0.0525288097425988,0.0639262478056107,0.0519072184058096,0.0001241529179021,0.0001303886138745,0.0001266829772726,7.764159387662962e-05,0.0001202367536342,0.000107144705223
colimes,x̃,0.035618659205916,0.032906380614814,0.0324200631013796,0.0323253902455928,0.0377616016006973,0.0333896773886824,4.2211795994017376e-05,4.59283123725604e-05,4.879130097886044e-05,4.314480791877235e-05,4.500099526995348e-05,4.132921720113279e-05
colimes,x̃_pond,0.00021401942415974403,0.00019641231783275217,0.00019228366143458385,0.00019056919976859506,0.00022134873835626993,0.00019466817051320704,2.5363515844772965e-07,2.7413790634817424e-07,2.8938160820460745e-07,2.543533568127975e-07,2.6378419096494925e-07,2.40957197867822e-07
colimes,P90,0.0430483277176425,0.0408430596177636,0.0417144763869969,0.0404263459792484,0.0492428616080764,0.0402075640477837,5.945965703771775e-05,6.605899929562362e-05,6.504945328489957e-05,5.613440465835384e-05,6.081038500210128e-05,5.792685672616382e-05
colimes,P95,0.0465352544802732,0.043400297093838,0.0447821902992465,0.0440772913702676,0.0542085759753746,0.0422286809027613,6.743996750876653e-05,7.461438988859774e-05,7.217685196276731e-05,6.33570272113432e-05,6.984696101852684e-05,6.505029404665514e-05
colimes,P99,0.0559687153652333,0.0483394266124968,0.0499933011500455,0.0515991364964108,0.0592594648731001,0.0498206298526287,8.869561213875564e-05,8.948184696233437e-05,9.217704220580972e-05,7.785060220414292e-05,9.193653424797864e-05,8.13633791726917e-05
crnel. marcelino mariduena,x̃,0.0354809753754426,0.0330398336164431,0.0323500213152814,0.0327860055307413,0.0389729314144847,0.0333622242839606,4.453964555892332e-05,4.887753637098393e-05,5.270765037917971e-05,4.693594393543799e-05,4.974882839866503e-05,4.59467242631255e-05
crnel. marcelino mariduena,x̃_pond,,,,,,,,,,,,
crnel. marcelino mariduena,P90,0.0426246203630204,0.0412023751301327,0.0399045559813112,0.0423781156831774,0.0525437367172946,0.0401268431404774,6.4213422950498e-05,7.445208673408425e-05,6.871934927535059e-05,6.465365399651275e-05,6.66043325277098e-05,6.367765586736927e-05
crnel. marcelino mariduena,P95,0.0464536759926556,0.0432676434682898,0.0427394215245581,0.0454939590123174,0.0550158931011273,0.0427538048833745,7.46471015157722e-05,8.073089161611602e-05,7.564679873190348e-05,6.957422552771283e-05,7.17176596136954e-05,6.906037634625132e-05
crnel. marcelino mariduena,P99,0.0547613305972347,0.0491222437494093,0.0506429081658892,0.0499889854128407,0.0609466136633701,0.0470649858147368,9.785679368581998e-05,0.0001205174647652,8.958828566832238e-05,8.480527276549008e-05,9.239936348419354e-05,9.778458970295918e-05
daule,x̃,0.0365780006742438,0.0336480765833698,0.0330557494642076,0.0332784136875109,0.038437139439936,0.0338969056879557,4.733887617950125e-05,5.2741604403253874e-05,5.679205593643388e-05,5.030002659637844e-05,5.3833603175489865e-05,5.145761676546056e-05
daule,x̃_pond,0.001682953179826303,0.00159610860425979,0.0016098439920135305,0.0016571698071631618,0.0019498069147288783,0.0017458541962140782,2.1780608761318613e-06,2.501816957707034e-06,2.765822936259844e-06,2.5047974388967055e-06,2.730825791039028e-06,2.6503155475066392e-06
daule,P90,0.0440293662250041,0.0422422086509626,0.042471732416549,0.0426682347009493,0.0509306946233326,0.041148888149531,8.951593767134919e-05,9.877549569061411e-05,0.0001214135986393,9.31058339077164e-05,0.0001208029571968,0.0001150664656652
daule,P95,0.0465430339372254,0.045532702508103,0.0472926341880551,0.0453429423268487,0.054576407746447,0.0438719406329073,0.0001347623009433,0.0001627469419036,0.000189678189028,0.0001626863836375,0.000208382469405,0.000184549386252
daule,P99,0.0533274412155145,0.0511541673990776,0.0571223408938315,0.0531623748617286,0.062549357398665,0.0489353843676221,0.0001900767192846,0.000254349314929,0.0002909028690206,0.0002308842791229,0.0003289296103347,0.0002458891340022
duran,x̃,0.0360228706980984,0.0336402978438759,0.0326163317357484,0.0340799841370425,0.0384861939013919,0.0335216184603376,5.183559179195525e-05,5.8807202281606695e-05,6.201669118980629e-05,6.029010084743033e-05,6.042574570337334e-05,6.55044734385791e-05
duran,x̃_pond,0.002426814777768425,0.0022816167774701,0.0022270902354678632,0.0023426668802447193,0.00266320202327042,0.0023349265955625474,3.4920975962565156e-06,3.9885348216742365e-06,4.234589239030325e-06,4.144357048229132e-06,4.1813947263054156e-06,4.562671618645899e-06
duran,P90,0.0433658337771773,0.0420906366244265,0.0422939344276932,0.0428314345396312,0.0492036589109159,0.0404874497617817,9.096121724432518e-05,0.0001033900331203,0.000116815034811,0.0001195048320144,0.0001213109590954,0.0001320287625746
duran,P95,0.0466114971643667,0.0441466724590738,0.0461281896804009,0.0457782315238861,0.0524915360824789,0.0428788531525067,0.0001015315595726,0.0001166826779148,0.0001360509240313,0.0001352899345062,0.000151759275468,0.0001568977896097
duran,P99,0.0519670090943649,0.0484817914565584,0.0568486076801312,0.0534280614557258,0.0630903244018478,0.0486935672018037,0.0002209155484465,0.0002211756668961,0.0002052841897989,0.0002709991260833,0.0002863969570834,0.0002952037408373
el triunfo,x̃,0.0352954240778829,0.0326622981754725,0.0321903596107899,0.033233219105747,0.0378699141168236,0.0321044541551963,4.47901741437142e-05,4.847685895384268e-05,5.245193288847576e-05,4.6995894678548674e-05,4.793086059316816e-05,4.455007375550215e-05
el triunfo,x̃_pond,0.0004859583935081086,0.0004487764718713477,0.0004414534018040631,0.0004549731035331158,0.0005176417078601778,0.0004382327939382064,6.166850701042309e-07,6.660668398725056e-07,7.193173510573234e-07,6.4338841167262e-07,6.55164214529693e-07,6.08118213056954e-07
el triunfo,P90,0.0427356677684379,0.0416399698607512,0.0398910206286259,0.0427651910280971,0.0525437367172946,0.0406051903690232,6.41128000490548e-05,7.228936504764998e-05,7.040820608980478e-05,6.413086221367732e-05,6.521175835467815e-05,6.270585765906928e-05
el triunfo,P95,0.0456215990193971,0.0449928191628676,0.0427394215245581,0.0454939590123174,0.0553372537271798,0.0427538048833745,7.328860978977657e-05,8.671523790930887e-05,8.029392533536727e-05,7.261001529128881e-05,7.025420927674598e-05,7.264074214516452e-05
el triunfo,P99,0.0547613305972347,0.0509988218748877,0.0506429081658892,0.0517737142563993,0.0609466136999361,0.0470649858147368,9.157840743864696e-05,0.0001205174647652,9.322786034799268e-05,8.257590448280392e-05,0.0001014168190096,8.684990208200926e-05
empalme,x̃,0.0353500768542302,0.0328968023737594,0.0327793376287224,0.0327908422718077,0.0377533832978939,0.0333333297875822,4.367171272817116e-05,4.816634346359221e-05,5.0673761372706304e-05,4.517812197250976e-05,4.696267769391658e-05,4.358573730437234e-05
empalme,x̃_pond,0.0006778580952667019,0.0006242774567386366,0.0006159099559580686,0.0006104196131405332,0.000696748129779174,0.0006102906636080618,8.374302587523281e-07,9.140451420237759e-07,9.521386456554115e-07,8.410156563921323e-07,8.667079608328475e-07,7.979991411851523e-07
empalme,P90,0.043611685839656,0.0405875668240973,0.0413076088792623,0.0411792713737809,0.0509334508529682,0.0404658740529566,6.175876701614895e-05,6.647759463293304e-05,6.418883008792005e-05,5.872917593163776e-05,6.200036244197231e-05,5.805071521542217e-05
empalme,P95,0.0468386993534596,0.0425952821399955,0.0450759191575225,0.0442891385452499,0.0562274540597443,0.042628897722706,6.926402725542454e-05,7.663402281345977e-05,7.269996046609216e-05,6.32969836763517e-05,6.854250601350734e-05,6.375301955266974e-05
empalme,P99,0.0609072551174675,0.0479273461411439,0.0494369174982623,0.0519823223715236,0.0625953644248295,0.0468667258402072,8.932908311331919e-05,9.821188288522032e-05,8.72585982715604e-05,7.771474251872303e-05,9.457943889683224e-05,8.140691316014795e-05
gnral. antonio elizalde,x̃,0.034022523001131,0.0310671389268589,0.0303703855472238,0.0316207781110634,0.0350819021575165,0.0311484085949204,4.2321863693699415e-05,4.509730675164784e-05,4.972093438000739e-05,4.373558018149207e-05,4.5292296445410014e-05,4.211074699069932e-05
gnral. antonio elizalde,x̃_pond,,,,,,,,,,,,
gnral. antonio elizalde,P90,0.042015956635386,0.040594475151096,0.0384827395141232,0.0405724962883212,0.0486437600925193,0.0392293755441787,5.454631269189262e-05,5.936864752076912e-05,6.128946465134674e-05,5.639561047708359e-05,5.878075323663456e-05,5.607662455210283e-05
gnral. antonio elizalde,P95,0.0469327600938567,0.0429866372605018,0.0408235419762284,0.0433977429780709,0.0516240904978223,0.0411314970321311,6.002207747808295e-05,6.437582831243334e-05,6.649970067366419e-05,6.034456681791616e-05,6.571776946912438e-05,6.001811343346209e-05
gnral. antonio elizalde,P99,0.0523083396201154,0.0473580845006149,0.0480535444458072,0.0485636537743123,0.0609466135540124,0.0439504486604718,7.278869354958135e-05,7.539623287963629e-05,7.42113211482236e-05,7.320171425818117e-05,7.408335033925923e-05,6.922282004473807e-05
guayaquil,x̃,0.0348894488045115,0.0323914403793307,0.0317215412281154,0.032869225762742,0.0372122092321209,0.032512985119004,4.351835371887697e-05,4.641365841865189e-05,4.8931512946134274e-05,4.514556872215826e-05,4.471806397568082e-05,4.2786711483403626e-05
guayaquil,x̃_pond,0.021989143585366765,0.020366728848870204,0.019901950675120902,0.020580728997987657,0.023257641582912495,0.02028711677358903,2.7427527843301037e-05,2.9183462816922663e-05,3.0699408648211514e-05,2.8267435382793686e-05,2.7948802978630864e-05,2.6697610479153163e-05
guayaquil,P90,0.0433335895697175,0.0418502205260626,0.040736429884666,0.0425338971028271,0.04915866827009,0.0407647894635727,9.304765762044412e-05,9.50318944503442e-05,0.0001022323759953,9.01755930169906e-05,0.0001136814374285,0.0001076592702777
guayaquil,P95,0.0467071276430197,0.0448116790787621,0.046191336399228,0.0458193826951348,0.0543155484874262,0.0437802686172309,0.0001518344404292,0.0001702228741951,0.0001983277896702,0.0001763243145071,0.0002331379776128,0.0002044998575897
guayaquil,P99,0.0538249907067535,0.0525520008267827,0.0584133117156735,0.0540521100717805,0.0629975367701832,0.0485363161838637,0.0002512947221944,0.00029145893044,0.0003643320295035,0.0002709991260833,0.0004532655947192,0.0003228803195833
isidro ayora,x̃,0.0348640437900779,0.0321271913673837,0.0320781108340659,0.03180662991419,0.0368120968316445,0.0331639800585002,4.313903837372335e-05,4.643963811672435e-05,4.9039835112394144e-05,4.37507762425731e-05,4.61684271673269e-05,4.271504963190526e-05
isidro ayora,x̃_pond,5.596565707912343e-05,5.204744540703308e-05,5.2407457733200215e-05,5.2385968141957e-05,6.112217641525735e-05,5.54942642575959e-05,6.924912792342362e-08,7.523423077861844e-08,8.011859236942944e-08,7.205814563229845e-08,7.665726739343287e-08,7.147635018076522e-08
isidro ayora,P90,0.0433565088735404,0.0413276254457733,0.0421247489602252,0.0412249300460706,0.0497097086945324,0.039855050041521,6.276865002000293e-05,6.932909534654258e-05,6.977060641390044e-05,5.8210587339557415e-05,6.806709189802384e-05,6.406170451219582e-05
isidro ayora,P95,0.0457523487208377,0.044263098097095,0.0460823334436631,0.0443889916238768,0.0556334067939767,0.0427492228893317,7.235686775667395e-05,7.762944679371518e-05,8.413259894632076e-05,6.36070957178623e-05,8.057041324501053e-05,7.270648576192194e-05
isidro ayora,P99,0.0523895647698546,0.0481793227481887,0.0552301322332831,0.0501946088208699,0.0625391575898633,0.0459405704924139,0.0001085399469242,0.0001028639733059,0.0001338007243305,8.681806604869643e-05,0.0001437907631043,9.655654102931272e-05
lomas de sargentillo,x̃,0.0360121710070246,0.032975240214194,0.0327870718903567,0.0320377744972257,0.0388682321063889,0.0334725466063722,4.554569571790022e-05,4.806909678386212e-05,5.219033710525964e-05,4.6958867561169e-05,4.861093996320873e-05,4.597016197483346e-05
lomas de sargentillo,x̃_pond,0.00018560048636293136,0.00016994756564006798,0.00016899298460691827,0.00016517546956045827,0.0002004916435603256,0.00017277228263674958,2.34734620007537e-07,2.4773817955138936e-07,2.6900239413123954e-07,2.4210336458030593e-07,2.507468624134833e-07,2.372801182704482e-07
lomas de sargentillo,P90,0.0438715951675324,0.041484980234091,0.0429351168688775,0.0416377936289007,0.0499652582344299,0.040056500722636,6.427817566746057e-05,7.03957977576651e-05,7.122998092657519e-05,5.962104837735411e-05,7.101607056779271e-05,6.524649356328522e-05
lomas de sargentillo,P95,0.0457523487208377,0.0437601650976497,0.0456960151827457,0.0448941221808059,0.0556334067939767,0.0427492228893317,7.033026428056102e-05,7.762944679371518e-05,8.413259894632076e-05,6.36070957178623e-05,8.057041324501053e-05,7.270648576192194e-05
lomas de sargentillo,P99,0.0514744948077753,0.0481793227481887,0.053883906087765,0.0493364845885139,0.0602743588388032,0.0459405704924139,8.747222312247433e-05,9.840118474438602e-05,0.0001064471504687,7.098246083277907e-05,0.0001063687998631,8.694133134254024e-05
milagro,x̃,0.0359587714051286,0.0336012847285267,0.032850909152448,0.0335932724284821,0.0386370790404087,0.0339650004204934,4.703281194475949e-05,5.218286133004033e-05,5.503845078841242e-05,5.070911831469045e-05,5.174083011580163e-05,5.078459866105376e-05
milagro,x̃_pond,0.0016504103338003096,0.001538700067354829,0.0015011730872795674,0.0015321493989310757,0.0017591231284806988,0.0015439779848867028,2.1586788376826107e-06,2.3896042336480437e-06,2.51506710836247e-06,2.312782873760904e-06,2.355729087292167e-06,2.308561794000846e-06
milagro,P90,0.0430686684557406,0.0415860728222501,0.0403377875162151,0.0426853273934729,0.0518916199242735,0.0416847919101855,6.75237008453507e-05,7.850619303759366e-05,7.616415706231844e-05,6.976913517356826e-05,7.441025497695836e-05,7.642851340087603e-05
milagro,P95,0.0464884666992459,0.0433720442249119,0.0449142794456204,0.0453379261520662,0.0562550019842359,0.043416068206426,7.518140863363723e-05,8.420477603995923e-05,7.987139401876902e-05,7.683181958542718e-05,8.032139842262882e-05,8.723062782613108e-05
milagro,P99,0.0510372841337805,0.0486982467843865,0.0587817877786865,0.0512342008909715,0.0613311609029289,0.0484183616585124,9.772875922465128e-05,0.0001049824116115,9.937784991182944e-05,9.78662995927586e-05,0.000101731988076,0.0001080329346912
naranjal,x̃,0.0351116194332111,0.0326029740297297,0.0318071714954112,0.0331164022291111,0.0373169959072119,0.032422615098961,4.461612411795173e-05,4.837082527797114e-05,5.12476748744225e-05,4.791268284650946e-05,4.795348512072107e-05,4.589936903769697e-05
naranjal,x̃_pond,0.0006800287841589114,0.0006317747804887774,0.0006167854054173893,0.0006427298371994309,0.0007250175247258721,0.0006306833450673469,8.641084953522765e-07,9.373214693292991e-07,9.937638726750481e-07,9.298990461788328e-07,9.316697724182299e-07,8.928325957921571e-07
naranjal,P90,0.0428026301334966,0.0416120012539921,0.0397008516857452,0.0426510946906441,0.0502328233938722,0.039988762189353,6.193975814816174e-05,6.90418643474545e-05,6.806246073163103e-05,6.652366299800728e-05,6.65509366472623e-05,6.685130291311599e-05
naranjal,P95,0.0458576971839318,0.0446704514461077,0.0439327795557686,0.0456697225683265,0.0542497075629508,0.0427386801890863,6.813457716717126e-05,7.920762008493022e-05,7.551935688029733e-05,7.655823814540057e-05,7.365853430442153e-05,7.928306281182872e-05
naranjal,P99,0.0547388245700993,0.0509988218748877,0.0634328091978053,0.0544792651128984,0.0673783048569751,0.0487877736094123,8.742748147895118e-05,0.0001185111294573,0.0001033206069411,0.0001011902539689,0.0001209903761438,0.0001494817693365
naranjito,x̃,0.035779296951518,0.0326748225116481,0.0323848969443092,0.0330598225940303,0.0390004493855527,0.0330266639958907,4.593642770757096e-05,5.0054384980754096e-05,5.31746713146263e-05,4.752452842152409e-05,4.945321582284951e-05,4.690406872833616e-05
naranjito,x̃_pond,0.0003655531093273436,0.0003328579713135814,0.00032899914697237954,0.00033499488824615737,0.0003942538741332332,0.00033314144355632265,4.6932738792065237e-07,5.099033371674293e-07,5.402030932237659e-07,4.815656237185797e-07,4.999204428072008e-07,4.7312344857982286e-07
naranjito,P90,0.0431244572092233,0.0413669672456733,0.0408540702359302,0.0418446321377578,0.0521222427487378,0.0404329241434592,6.324786458423296e-05,7.434703115292107e-05,6.983776504009027e-05,6.501627172178825e-05,6.597802279735744e-05,6.414637383819006e-05
naranjito,P95,0.0464536759926556,0.0432676434682898,0.0457589210164218,0.0447612193186061,0.0559096234371571,0.0426657721332799,7.46471015157722e-05,8.137810877370718e-05,7.606365814708895e-05,6.957422552771283e-05,7.17176596136954e-05,6.987809515079379e-05
naranjito,P99,0.0528807152494469,0.0495130380823285,0.0584242221420318,0.049326188828144,0.0609466123341097,0.0483346824113164,9.669807373520292e-05,0.0001060361500084,8.958828566832238e-05,8.480527276549008e-05,8.984894293257491e-05,9.778458970295918e-05
nobol,x̃,0.0360218642484133,0.0332785282265696,0.0331100909181766,0.0320377744972257,0.0388188262382851,0.0335071047446872,4.554569571790022e-05,4.808833192248947e-05,5.219033710525964e-05,4.6958867561169e-05,4.91931886079203e-05,4.597016197483346e-05
nobol,x̃_pond,0.0002007264474314113,0.00018549954323777526,0.0001846633546220005,0.00017881694927813366,0.0002168568851387946,0.0001873760638026099,2.5379657294246933e-07,2.6805162614031407e-07,2.910787153235961e-07,2.620981504058995e-07,2.7481206119101103e-07,2.5707109190263515e-07
nobol,P90,0.0437728235781579,0.041746728122237,0.0421247489602252,0.0416661243746796,0.0506740324869541,0.0405827259718152,8.604187122654708e-05,8.914016600614079e-05,0.000101709502778,6.893497676678741e-05,0.0001065485686293,8.476257114268055e-05
nobol,P95,0.0457053006625436,0.0446381924306459,0.0462447745831645,0.0448392031263735,0.0556334067939767,0.0427492228893317,0.000101965019596,0.0001007557308667,0.0001186451407766,7.982593402388806e-05,0.0001400280747958,9.642181681890475e-05
nobol,P99,0.0517046395615624,0.050038197404239,0.0550264159107862,0.0493364845885139,0.0627108881622543,0.0456481185288904,0.0001893909528468,0.0001557946845596,0.0002233233874622,0.0001324216706004,0.0002383543701582,0.0001858204063195
palestina,x̃,0.0357570685984712,0.0333843193543796,0.0328603803661613,0.0329176922120189,0.0381563695029136,0.0333871790303263,4.4158366714989626e-05,4.839879018348901e-05,5.166640511358769e-05,4.541164009284805e-05,4.6950598265225415e-05,4.458324669040271e-05
palestina,x̃_pond,0.00014801339631162776,0.00013723045768050137,0.00013417827630858874,0.00013356105028818394,0.00015389011041178766,0.00013389681571419004,1.8278986754913686e-07,1.989493347927561e-07,2.109686225160484e-07,1.8425430030284001e-07,1.8935849623699944e-07,1.7879781818712052e-07
palestina,P90,0.0426311502799499,0.0414648994318664,0.0412394200555167,0.0412685014458042,0.0499947193824409,0.0396025108734863,5.975931139203921e-05,6.55708716168331e-05,6.653817514282389e-05,5.7121080505249417e-05,6.279853385512588e-05,5.9387876833257503e-05
palestina,P95,0.0460125497278511,0.0428681186726452,0.0433036643900816,0.0437538125427248,0.0525484973758165,0.0416882895247474,6.613984466068856e-05,7.35862080146607e-05,7.371220242154993e-05,6.498797034208485e-05,7.081227378442372e-05,6.899703324610956e-05
palestina,P99,0.0529180377533323,0.0484565798561712,0.0552362279886787,0.0515991364964108,0.0608765499405695,0.0507691167295102,8.084566536163135e-05,8.674585999644625e-05,9.065344235591117e-05,7.785060220414292e-05,8.404803761601746e-05,8.13633791726917e-05
pedro carbo,x̃,0.034993505902175,0.0319452804709396,0.0315189433504185,0.0315113020590406,0.0360305405654418,0.0325241377491235,4.171258423226382e-05,4.457921145249015e-05,4.80039609172678e-05,4.272901123646365e-05,4.412060953447306e-05,4.031090432890764e-05
pedro carbo,x̃_pond,0.00041514823058844694,0.0003791399470396062,0.00037429974957019604,0.0003744869773765317,0.00042859372898251585,0.00038730632270612356,4.94860548860283e-07,5.290847230012563e-07,5.700657648941218e-07,5.078006054542043e-07,5.24827445511557e-07,4.800332676308483e-07
pedro carbo,P90,0.0426462513543468,0.0402693220831175,0.0403101296053023,0.0397323005300391,0.0475408036055366,0.0394888204553215,5.706480221979334e-05,6.614625736287018e-05,6.32191878473122e-05,5.539805217175179e-05,6.207794721440085e-05,5.639086031283718e-05
pedro carbo,P95,0.0458788668698744,0.042642948432529,0.0452803083601382,0.043258155925001,0.0530769026816555,0.0418417817940912,6.46553834337925e-05,7.357193652764082e-05,7.193321333854243e-05,6.039713206096869e-05,7.075120928466753e-05,6.510013778587477e-05
pedro carbo,P99,0.0545271400967456,0.0492325103679126,0.0552025835438569,0.049968240505606,0.0602743588388032,0.0461753680917496,8.869561213875564e-05,0.0001023365512141,0.0001179217719257,7.196985977421622e-05,9.65681218453227e-05,8.096212676917861e-05
playas,x̃,0.0342458683270004,0.0323606613981854,0.0316174429957112,0.0324542257171244,0.0370452490508895,0.0321133625502875,4.133970613716353e-05,4.314763180220911e-05,4.557649274838748e-05,4.170427369125042e-05,4.250105404715989e-05,3.936551491466708e-05
playas,x̃_pond,0.00045389409436729565,0.0004339242711641904,0.0004287202002419335,0.0004448004854137277,0.0005128906304000802,0.0004488745785057204,5.479156872113542e-07,5.785668114708032e-07,6.179994726349056e-07,5.715767599381438e-07,5.88426126464179e-07,5.502438085489008e-07
playas,P90,0.041115962034238,0.0405598888094672,0.0401515921176058,0.0418496023930128,0.0486963519025786,0.0390703828815387,5.07738914476172e-05,5.6550593559764665e-05,5.471028060825184e-05,5.303708662813272e-05,5.209998000028577e-05,5.014086179262989e-05
playas,P95,0.0431137902351089,0.043105858218216,0.0447472888676618,0.0451619403352455,0.0514469317496339,0.0407188044529585,5.299483293397751e-05,5.950001869693435e-05,5.84812355202139e-05,5.706871399334492e-05,5.609909714424859e-05,5.415241674718541e-05
playas,P99,0.0488543192825895,0.0489979427870124,0.0559436298401995,0.0529753211127559,0.0547720117112729,0.0446013600780879,6.198985911591562e-05,6.942787774299658e-05,6.642924245253492e-05,6.393359398371059e-05,6.502519796656578e-05,6.439495999091159e-05
salitre,x̃,0.036061884785217,0.0330473933932438,0.0327778449332858,0.0338513115295404,0.0379561603709015,0.0336340494457618,4.605788909998406e-05,5.12926829250303e-05,5.530766491671949e-05,4.853504613033572e-05,4.938919643056996e-05,4.743430262354678e-05
salitre,x̃_pond,0.0005192966562055638,0.0004706715349428208,0.0004619750645583634,0.0004724489475294214,0.0005249567423009205,0.00046131436626467695,6.632406471253852e-07,7.305267776004086e-07,7.795131779553663e-07,6.773838420576064e-07,6.830825723596884e-07,6.505944307798993e-07
salitre,P90,0.0434727732388809,0.0416640301251284,0.041366283013404,0.0431602797957232,0.0509307511245522,0.0413467755985415,6.47267247339662e-05,7.362863169384503e-05,7.887240290063271e-05,6.591731327163446e-05,7.184850398116632e-05,7.40821963050509e-05
salitre,P95,0.0464525191944218,0.0434693166702691,0.0461942455406305,0.0472461516049417,0.0532928798392914,0.0435959840152057,7.138449233373672e-05,7.990523151714691e-05,8.9999762766808e-05,7.369572143105784e-05,8.368138064197129e-05,8.160285631352975e-05
salitre,P99,0.0536775173571381,0.0515811087935837,0.0572383283911836,0.0546881202245354,0.0598153358066442,0.0483815633048006,8.49564654062387e-05,0.0001049585625878,0.0001299422776746,8.628264359275461e-05,0.0001067853804455,0.0001150666395115
samborondon,x̃,0.0364247209428337,0.0333748002870313,0.0333248430938543,0.0343457795543509,0.0383421229980853,0.0339282217398128,5.216776419561051e-05,6.029727830808942e-05,6.241159761304073e-05,5.7301846290527e-05,6.056787418885506e-05,6.0581933526988176e-05
samborondon,x̃_pond,0.0007772274964421361,0.0007235910791350252,0.0007333447442957881,0.0007662970542420915,0.0008663283874404897,0.0007754257607257652,1.1131511707220159e-06,1.3072908992599797e-06,1.3734263343333681e-06,1.2784754512727735e-06,1.3685123481386138e-06,1.3845933999033614e-06
samborondon,P90,0.0440955366300721,0.0417012828370624,0.0422939344276932,0.0443174807168025,0.052095377822314,0.0411884642221121,9.016029227012682e-05,0.0001063425934544,0.0001236127699219,0.0001172118453632,0.0001281572003489,0.0001351095085497
samborondon,P95,0.0471877931022093,0.0444816258068132,0.0472164829460611,0.0471421173574671,0.055037874589138,0.0439818692609931,0.0001519472871577,0.0001890589714632,0.0002044857824856,0.0001875134346419,0.0002331379776128,0.0002018309123434
samborondon,P99,0.0536775173571381,0.0515811087935837,0.0602157954908566,0.0547856840220884,0.0629975367701832,0.0486237855677319,0.0002512947221944,0.0002664781032741,0.0002865833051443,0.0002596555874091,0.0003783059026264,0.0003094550074842
san jacinto de yaguachi,x̃,0.0359567365965665,0.033478397730288,0.0326545349023821,0.0335178334340783,0.0375027617128183,0.033553601227913,4.938601837127073e-05,5.550216537466444e-05,5.793701900202793e-05,5.505246459884552e-05,5.554639429933213e-05,5.540999932074031e-05
san jacinto de yaguachi,x̃_pond,0.0005908189832262687,0.000550308381344128,0.0005370630470968836,0.0005516641072637856,0.0006177995464957562,0.0005533270865151717,8.114806826627926e-07,9.12328810789923e-07,9.528793491610658e-07,9.060988024576483e-07,9.150402701108966e-07,9.137574616714215e-07
san jacinto de yaguachi,P90,0.043267765311119,0.0418411484501581,0.0408431302445876,0.0428263708453027,0.0504617120333338,0.0410992127573595,8.032444408358882e-05,8.903177893094174e-05,9.93886134903138e-05,9.973073830852682e-05,0.0001022624940954,0.0001129327568472
san jacinto de yaguachi,P95,0.0464884666992459,0.043777103784162,0.0454947489262871,0.0462907372816807,0.0544294122656719,0.0432367585493824,8.788539261812484e-05,9.944755943715095e-05,0.0001111310379272,0.0001101060759892,0.0001255960265768,0.0001255300720228
san jacinto de yaguachi,P99,0.0535571287797996,0.0489543479339432,0.0572716027336155,0.0535738170601989,0.0630903244018478,0.0487877736094123,0.000143715529378,0.0001560011283335,0.0001875598849323,0.0001644456944702,0.0002088701656564,0.000192304817163
santa lucia,x̃,0.0361717655387993,0.0331640842027861,0.0328551660608772,0.0326610647000534,0.0381833706245594,0.0335028853847282,4.402441927724369e-05,4.861271360149515e-05,5.18253523905138e-05,4.495721510910535e-05,4.7088309493984295e-05,4.40485221357779e-05
santa lucia,x̃_pond,0.00036589123737542907,0.00033293283744352786,0.00032745501761718916,0.00032329643139917733,0.00037551228291452264,0.0003275023756179989,4.4532383211450207e-07,4.880209740215195e-07,5.165236921526502e-07,4.450102084515074e-07,4.630874201896279e-07,4.3058964851144293e-07
santa lucia,P90,0.0434166825391344,0.0416640301251284,0.0425948190530311,0.0417795119608482,0.0502365975215231,0.0402412033586647,6.195369740092288e-05,6.986167529392591e-05,6.949382575772433e-05,6.042493491255231e-05,6.686710970814591e-05,6.406741248638323e-05
santa lucia,P95,0.0469562640804267,0.0433931065277067,0.0452145068541182,0.0452798702129188,0.0551899398544774,0.0429279803168981,6.715973862114057e-05,7.746105195765002e-05,7.515442662718366e-05,6.546584953084667e-05,7.419146033171882e-05,7.015984951871783e-05
santa lucia,P99,0.0543779161467936,0.050499073872885,0.0552362279886787,0.0511261788052251,0.0609213350337319,0.0507691167295102,8.756450195921607e-05,8.79249498788947e-05,8.877645944457806e-05,7.563827660032321e-05,9.221967682182673e-05,8.103354807785186e-05
simon bolivar,x̃,0.0356157636150274,0.0326704442826747,0.0328996510906759,0.0332023809392068,0.038062049192794,0.0327181852370035,4.5959122985794026e-05,5.070761373118262e-05,5.32116960550878e-05,4.794885206406276e-05,4.923636459722881e-05,4.719949482987074e-05
simon bolivar,x̃_pond,0.00023993338355966174,0.0002194124559538005,0.00022031393362215433,0.0002217240283218552,0.0002535463903747352,0.00021743268893919135,3.0961368686655076e-07,3.4054884494532414e-07,3.56334419483414e-07,3.202003089031084e-07,3.2798293269940955e-07,3.1366999737575204e-07
simon bolivar,P90,0.0435040417816998,0.0413767759922084,0.0405166944615042,0.0420473516320037,0.0516885203656984,0.0411170950154888,5.9829121252958086e-05,6.79602124352534e-05,6.652466341219389e-05,6.279159445009116e-05,6.283221521791114e-05,6.133549520617139e-05
simon bolivar,P95,0.0463763193543113,0.0443754214662171,0.0449142794456204,0.0451174675257553,0.0567566686870248,0.0425921192869374,6.559508989712735e-05,7.491337301391197e-05,7.370092256604998e-05,6.940939457304653e-05,6.907632439768077e-05,6.755229224792012e-05
simon bolivar,P99,0.0528807152494469,0.0499446172086332,0.0590019063028073,0.0493481602748958,0.0617641801359422,0.0483346824113164,8.368691287479396e-05,9.073111117081836e-05,9.267171034072878e-05,8.659379603425737e-05,8.852105367496702e-05,8.041288581546316e-05


==> files/tabla_captura_guayas_2.csv <==
Canton,Metric,HCHO_2020,HCHO_2021,HCHO_2022,HCHO_2023,HCHO_2024,HCHO_2025
alfredo baquerizo moreno,x̃,0.0001271911081375,0.00011738162838,0.0001310389472096,0.000135322302766,0.0001502686245897,0.0001335569381128
alfredo baquerizo moreno,x̃_pond,7.52309807165944e-07,6.841485037447168e-07,7.533368437852023e-07,7.681812370503102e-07,8.433007225854707e-07,7.418945157401101e-07
alfredo baquerizo moreno,P90,0.0002434727333995,0.0002310362958036,0.0002532110823041,0.0002469034880495,0.0002786844733794,0.0002685136673547
alfredo baquerizo moreno,P95,0.000296429475504,0.0003019028551117,0.0003085072764464,0.0002847924180251,0.000352346833091,0.0002927577216034
alfredo baquerizo moreno,P99,0.0004102170975604,0.000382268819405,0.0004970254334359,0.0003726556828849,0.0004798355975318,0.0004931142923991
balao,x̃,0.0001284998460619,0.000123009744278,0.0001238815611233,0.0001282357903406,0.0001469124019752,0.000126638367072
balao,x̃_pond,7.359918931295986e-07,7.079005525243263e-07,7.163579628775801e-07,7.451773775338878e-07,8.579647193641501e-07,7.432797309240871e-07
balao,P90,0.000267863884801,0.0002725857294344,0.0002543302669526,0.0002689102821391,0.0002770724109679,0.000264735928597
balao,P95,0.0003033324905054,0.0003297168300538,0.0003010065136453,0.000314797948719,0.0003025177500252,0.0003244365219998
balao,P99,0.0004002579876645,0.0004746782472014,0.0004414838454681,0.00046183100322,0.0004230983603965,0.0004379401136236
balzar,x̃,9.250551473057978e-05,0.0001047668555612,0.0001057807765315,9.82264930408109e-05,0.0001280906953189,0.0001175343323011
balzar,x̃_pond,1.2735027785001214e-06,1.4272153917980642e-06,1.4267250840840851e-06,1.3124706597543168e-06,1.6966727005511263e-06,1.544400865811278e-06
balzar,P90,0.0002437496086814,0.0002220712963841,0.0002616195662968,0.0002105928585584,0.0002841076915952,0.0002496840164832
balzar,P95,0.0002919770348789,0.0002902768143467,0.0003008944317117,0.0002691077234821,0.0003295904354935,0.0003007057351501
balzar,P99,0.0004322949147168,0.0004847899459042,0.0005498686517545,0.0005276153992223,0.0004528847433386,0.0004377431072602
colimes,x̃,9.667316573226346e-05,0.0001134021584095,0.0001113868980001,0.0001008621105352,0.0001288372114771,0.0001126108070202
colimes,x̃_pond,5.808735006589489e-07,6.768772610142231e-07,6.606366100005629e-07,5.946165396807619e-07,7.552103990544037e-07,6.565424255961403e-07
colimes,P90,0.0002412886521966,0.0002350359384766,0.0002701888331105,0.0002188484472713,0.0002641476757099,0.0002554465887074
colimes,P95,0.000292000497257,0.000284380789535,0.0003196567965497,0.0002533521513296,0.0003080715695437,0.0002850420907633
colimes,P99,0.0003949218772148,0.0004719656418227,0.0004903802373097,0.000376568350917,0.0004472324382103,0.0004560870040943
crnel. marcelino mariduena,x̃,0.0001132545566592,0.0001014221402727,0.0001220907174848,0.000115763798648,0.0001468258062441,0.0001189892634147
crnel. marcelino mariduena,x̃_pond,,,,,,
crnel. marcelino mariduena,P90,0.0002305724173291,0.0002499667223255,0.0002528109102126,0.0002571245407606,0.0002966067996713,0.0002381430597187
crnel. marcelino mariduena,P95,0.000267357782111,0.0003033666310584,0.0002923779672589,0.000307895575817,0.0003588860071166,0.0002785449941904
crnel. marcelino mariduena,P99,0.0004102122498563,0.0005132517016833,0.0005903766090021,0.0007045241051897,0.0004712217717814,0.0005256409177227
daule,x̃,0.0001350493539123,0.0001277712411904,0.0001345311673755,0.0001305980723122,0.0001554497922413,0.0001314338568338
daule,x̃_pond,6.213618443072321e-06,6.060874740808925e-06,6.551785848102446e-06,6.50341041919047e-06,7.885526452323295e-06,6.769477798070041e-06
daule,P90,0.00026581578579,0.0002511646566444,0.0002620486254323,0.0002541153667854,0.0002963827718946,0.000253744408312
daule,P95,0.0003126143102409,0.0002880769673796,0.0003178631226707,0.0003051467954413,0.000349033725012,0.0003140013899842
daule,P99,0.0004127439769483,0.0003907184074326,0.0004211877648562,0.0005273588782762,0.0004565697841582,0.0004245287194566
duran,x̃,0.0001262829604453,0.0001226749242596,0.0001312540449254,0.0001274852058865,0.0001441884314583,0.0001302716466136
duran,x̃_pond,8.50752171189892e-06,8.320293912514554e-06,8.962215744777752e-06,8.763365861630954e-06,9.977679875952734e-06,9.073987065562376e-06
duran,P90,0.0002499358621498,0.0002356158379231,0.0002460460247235,0.0002703559424877,0.0002742518079548,0.0002540017412267
duran,P95,0.0002913067021723,0.0003026369285678,0.0002894412494134,0.0003206372272663,0.0003170342118082,0.0003128160091354
duran,P99,0.0005141500400797,0.0003617357125838,0.0004413597374285,0.000432703472056,0.0003886477390161,0.0004394157648335
el triunfo,x̃,0.0001106294438418,0.0001025210786125,0.0001165565820727,0.000119679347929,0.0001420325805602,0.0001275505765997
el triunfo,x̃_pond,1.5231806447608314e-06,1.4086286183840236e-06,1.598438174682612e-06,1.6384474878228254e-06,1.9414352867599534e-06,1.7410931605161244e-06
el triunfo,P90,0.0002556834369897,0.0002387698781142,0.0002567088864428,0.0002564647023686,0.0002966067996713,0.0002381430597187
el triunfo,P95,0.0003375370418401,0.0002956583357199,0.0003103389588066,0.000307895575817,0.0003588860071166,0.000280299500077
el triunfo,P99,0.0004289130105138,0.0005801453343857,0.0005903766090021,0.0005535551485685,0.0004712217717814,0.0003827844500356
empalme,x̃,9.744525439159668e-05,0.000109800510516,0.0001112579271844,0.0001001894411358,0.0001337001786053,0.0001185887797894
empalme,x̃_pond,1.8685689088328679e-06,2.0836670590272652e-06,2.0904896190484925e-06,1.8650817015292772e-06,2.4674702306635668e-06,2.1712089843812983e-06
empalme,P90,0.0002487313102152,0.0002451590053125,0.0002574662386296,0.0002236454851249,0.000276941574294,0.0002416440889476
empalme,P95,0.0003324380333808,0.0003343038568242,0.0002966274448152,0.000287207230972,0.0003401296983661,0.000311783035949
empalme,P99,0.0004011102102223,0.0004328008308859,0.0005728250236868,0.0005276153992223,0.0006920501193335,0.0005241065531876
gnral. antonio elizalde,x̃,0.0001106983955843,7.02424217751859e-05,0.0001022630495785,0.0001055427074178,0.0001276605325824,0.0001076915435472
gnral. antonio elizalde,x̃_pond,,,,,,
gnral. antonio elizalde,P90,0.0002631826449875,0.0002405868450202,0.0002512032792808,0.0002357350162519,0.0002847416562702,0.0002338691690897
gnral. antonio elizalde,P95,0.0002894252901791,0.0002830236582297,0.0003218591162904,0.0002978191111958,0.000363449791616,0.0002525816270151
gnral. antonio elizalde,P99,0.0004171939218629,0.0004391499999753,0.0004601603309126,0.0003835459933628,0.0005536021022715,0.0003731510000918
guayaquil,x̃,0.0001124318515145,0.00010747693024,0.0001099210654351,0.0001128336241316,0.0001279205756131,0.0001136505388858
guayaquil,x̃_pond,7.086039508314874e-05,6.757814626557365e-05,6.89639764573339e-05,7.064961787890737e-05,7.995039692836236e-05,7.091448986669287e-05
guayaquil,P90,0.000241954184954,0.0002314517416617,0.0002488239917559,0.0002586646030591,0.0002671956931572,0.000264735928597
guayaquil,P95,0.0002905562809879,0.0002872283597264,0.0003045350730224,0.0003221885652024,0.000319199692301,0.0003079452747629
guayaquil,P99,0.0004631686627388,0.0004746782472014,0.0004671548551737,0.0004922656810938,0.0005118753665494,0.0005391335580498
isidro ayora,x̃,0.0001133083432546,0.0001125922097251,0.0001235422112246,0.0001037879987023,0.0001418430780342,0.0001364032328915
isidro ayora,x̃_pond,1.8188870806189354e-07,1.824042700126508e-07,2.018364873951235e-07,1.7094029792544981e-07,2.355138224953481e-07,2.2824754562989034e-07
isidro ayora,P90,0.0002455108618574,0.0002370178007538,0.0002804024170019,0.0002475604994683,0.0002856240796426,0.0002576870248394
isidro ayora,P95,0.0002856346804235,0.0003697024433976,0.0003149918947667,0.0002918121386408,0.0003324377315457,0.0002909347654053
isidro ayora,P99,0.0003984816884949,0.0005363740592122,0.0005335839162898,0.0003971698816603,0.0004690541632059,0.0004245287194566
lomas de sargentillo,x̃,0.0001330413858315,0.0001317633905854,0.0001241554740131,0.0001105068395293,0.0001545939759831,0.0001364032328915
lomas de sargentillo,x̃_pond,6.856722387525104e-07,6.790812538442497e-07,6.39929182420571e-07,5.697343025644604e-07,7.974327271829402e-07,7.040605001715108e-07
lomas de sargentillo,P90,0.0002544909605893,0.0002332642444074,0.0002605782909255,0.0002410289280829,0.0002776115076336,0.0002360717400839
lomas de sargentillo,P95,0.0002856346804235,0.0002647706066051,0.0003118497388843,0.000263106687781,0.000311668223717,0.0002876127481632
lomas de sargentillo,P99,0.0003491876188289,0.0003179195368916,0.0003800456606924,0.0003394713192102,0.0004041347147394,0.0004245287194566
milagro,x̃,0.0001154530431968,0.0001080090623578,0.0001284600289784,0.0001342857218888,0.0001482236128505,0.0001320224283082
milagro,x̃_pond,5.298982365496389e-06,4.946047535610577e-06,5.870179647042041e-06,6.124612852617142e-06,6.748532550288909e-06,6.001463868557865e-06
milagro,P90,0.0002266671654069,0.0002392282894986,0.0002737491553484,0.0002514331309207,0.0002885573335524,0.000281092472705
milagro,P95,0.0002684321079868,0.0003018963371871,0.0003000833900461,0.0003076645891829,0.0003372053805232,0.0003228891922734
milagro,P99,0.0005021477456001,0.0004279925360252,0.0004970254334359,0.0005630849182749,0.0004309844995028,0.0004244667084184
naranjal,x̃,0.000112205252156,0.0001228508677885,0.0001279370993895,0.0001271843586267,0.0001430436544668,0.0001227975832001
naranjal,x̃_pond,2.173149584997953e-06,2.3805828253324803e-06,2.4808787454194678e-06,2.4684197742529684e-06,2.7791400076022567e-06,2.3886534230024744e-06
naranjal,P90,0.0002489711647606,0.0002590293880799,0.0002576411081032,0.0002743463699372,0.000277512913281,0.0002650351452943
naranjal,P95,0.0002992000341465,0.0003142530243919,0.0003052718067347,0.0003730115612277,0.0003330258896589,0.0003238282580199
naranjal,P99,0.0005564190708806,0.0004567148653399,0.0004773648855644,0.0005420035485292,0.0006229742430151,0.0004335937376231
naranjito,x̃,0.000108560220126,0.000108796570707,0.0001200981278665,0.0001127171221692,0.0001538087770021,0.0001249711977134
naranjito,x̃_pond,1.1091477306022493e-06,1.1083091820467256e-06,1.2200805112644184e-06,1.142161596212497e-06,1.554846345725334e-06,1.2605900860706011e-06
naranjito,P90,0.000233294616448,0.0002277951456987,0.0002354051142474,0.0002489640624717,0.0002878236647418,0.0002569421756989
naranjito,P95,0.0002794113109205,0.0003033666310584,0.0002923779672589,0.0003000536955745,0.0003181293428284,0.0002805401735013
naranjito,P99,0.0005021477456001,0.0005132517016833,0.0004395962117526,0.0007045241051897,0.0004343675369044,0.0004325949920112
nobol,x̃,0.0001330413858315,0.0001230215655299,0.0001405319453999,0.0001288317434362,0.0001588318353124,0.0001431712788061
nobol,x̃_pond,7.413532113481605e-07,6.857407893409369e-07,7.837822171262854e-07,7.190667795429863e-07,8.872956862553164e-07,8.006323099738018e-07
nobol,P90,0.0002787068046728,0.0002656245368373,0.0002673597482408,0.0002433893968789,0.0003293594727144,0.000269854765825
nobol,P95,0.0003342160407735,0.0002856596965155,0.0003207787209104,0.0002863415815948,0.0003926435520393,0.0003065914328379
nobol,P99,0.0003861888664691,0.0005057903580609,0.0003864310890753,0.0004288091021889,0.000428855064459,0.000405135482952
palestina,x̃,0.0001116909768418,0.000119804012444,0.0001230782275136,0.000106118112107,0.0001391816034365,0.000109280214656
palestina,x̃_pond,4.623354617057451e-07,4.924695119624714e-07,5.025633980760996e-07,4.305662260987796e-07,5.613393674284738e-07,4.382602300634848e-07
palestina,P90,0.0002082693587197,0.0002347773511389,0.0002337340133857,0.0002377289073419,0.0002705487552369,0.0002353152664809
palestina,P95,0.0002584180714532,0.0002908932390542,0.000288114974891,0.0002627078443594,0.0003006318461457,0.0002725702248409
palestina,P99,0.0003702139693577,0.0004450591401043,0.0004648048005337,0.000355471901311,0.0004506414177554,0.0003573522982217
pedro carbo,x̃,9.92971619117726e-05,0.0001083024557807,0.0001054652330207,9.810262911111584e-05,0.0001303955839485,0.0001208259180754
pedro carbo,x̃_pond,1.1780197498749255e-06,1.2853788335434246e-06,1.2524407899443824e-06,1.165872390156361e-06,1.55109328614801e-06,1.4388280598963965e-06
pedro carbo,P90,0.0002311323736963,0.000250932727456,0.0002463092952337,0.0002470550737347,0.0002676268264923,0.0002581519323315
pedro carbo,P95,0.0002809784709879,0.0003455969097017,0.0002982935496616,0.000285337946037,0.0003310392195898,0.0003107475131456
pedro carbo,P99,0.0003687059544,0.0005363740592122,0.0005335839162898,0.0004365775974965,0.0004492601343815,0.0004814257562612
playas,x̃,0.0001010609147061,0.0001038302039529,0.0001043586502746,0.0001058913306119,0.0001165158865973,0.0001049613771612
playas,x̃_pond,1.339459461750305e-06,1.3922597261135636e-06,1.4150626111280835e-06,1.4512906783792463e-06,1.6131597994231474e-06,1.4671305086421666e-06
playas,P90,0.0002113486291246,0.0002237290730137,0.0002182376181083,0.000222462594658,0.0002380930819608,0.0002353149175264
playas,P95,0.0002579136994243,0.0002627026430267,0.00026402581271,0.0002543915333576,0.000284963363477,0.0002725549556304
playas,P99,0.0003959466350578,0.0003768488681132,0.0003929618402438,0.0003485569361873,0.0003652110253834,0.0003712397615532
salitre,x̃,0.0001152052643803,0.0001202876177854,0.0001251162902077,0.0001114912568439,0.0001472044350508,0.000120994931847
salitre,x̃_pond,1.6589734265495832e-06,1.7131746829159639e-06,1.7634047132643793e-06,1.5560379960069484e-06,2.0359267091662366e-06,1.6595295905789302e-06
salitre,P90,0.0002477912397844,0.0002226375395649,0.0002433749401417,0.0002437089790397,0.0002816030803008,0.0002435017984443
salitre,P95,0.0002828783472133,0.0003022212825214,0.000309938376305,0.000278660580326,0.0003314480710362,0.0002855065193088
salitre,P99,0.0003638769830003,0.0004281138842494,0.000361428478456,0.0003537360544555,0.000460450850512,0.0003615290929301
samborondon,x̃,0.0001432182886304,0.0001260612324903,0.0001375371605836,0.0001370618849076,0.0001643711979362,0.0001396221745474
samborondon,x̃_pond,3.055979264511925e-06,2.733103493362095e-06,3.026635521592288e-06,3.058021102341156e-06,3.713916280974862e-06,3.1910493789763992e-06
samborondon,P90,0.0002769235195229,0.0002573508950548,0.0002471392267251,0.0002690753293823,0.0003039747371556,0.0002644216795538
samborondon,P95,0.000303785395392,0.0002909906692114,0.0002902449835934,0.0003027633174622,0.000349033725012,0.0003079452747629
samborondon,P99,0.0004713156085927,0.0003907184074326,0.0004671548551737,0.0004305195054338,0.0004642651007584,0.0004200979863433
san jacinto de yaguachi,x̃,0.0001262829604453,0.0001260691372056,0.0001311279531791,0.0001333682509199,0.0001574150905743,0.0001378869374876
san jacinto de yaguachi,x̃_pond,2.0750039450526717e-06,2.0722886259965497e-06,2.1566369971114675e-06,2.19508451301791e-06,2.593168266196005e-06,2.2738714950526003e-06
san jacinto de yaguachi,P90,0.0002453450532074,0.0002622072632678,0.0002465086495227,0.0002485779071152,0.0002885573335524,0.000264242431145
san jacinto de yaguachi,P95,0.0002981087134302,0.0003019028551117,0.0003172332514465,0.0002913582136893,0.0003240512841257,0.0003123544681585
san jacinto de yaguachi,P99,0.0004713156085927,0.0005801453343857,0.0004311114881636,0.0004201489815017,0.0004660940321029,0.0004648477452554
santa lucia,x̃,0.0001183341775478,0.0001181104581382,0.0001236773458975,0.0001120909862455,0.0001431077875603,0.0001207593212733
santa lucia,x̃_pond,1.1969954466371203e-06,1.1857058895177468e-06,1.2326453442564577e-06,1.1095356559250553e-06,1.4073857580045652e-06,1.180464432864959e-06
santa lucia,P90,0.0002648300320626,0.0002327405815927,0.0002814863036578,0.0002166510896819,0.0002690899069829,0.0002790348285577
santa lucia,P95,0.000292000497257,0.0002848995960294,0.000326593429444,0.0002522743499769,0.0003042650193629,0.0003276572387035
santa lucia,P99,0.0003939575467792,0.0003481059277956,0.0004648048005337,0.0003532185917173,0.0004584624825963,0.0003957588930422
simon bolivar,x̃,0.0001109976835624,0.0001143211933619,0.0001271477783002,0.0001144170215218,0.0001478335377482,0.0001320224283082
simon bolivar,x̃_pond,7.477601792363197e-07,7.677732688932454e-07,8.514505856438603e-07,7.640717985512022e-07,9.847777685989534e-07,8.77371143276851e-07
simon bolivar,P90,0.0002378903995264,0.0002374298036828,0.000241064944818,0.0002375904097773,0.0002878236647418,0.0002626381450362
simon bolivar,P95,0.0002794113109205,0.0002993929800184,0.0002826181578036,0.0002819067365674,0.0003181293428284,0.0002962578156458
simon bolivar,P99,0.0004102170975604,0.0004270664323225,0.0004194553666701,0.0003787019069815,0.0004154985478601,0.0004931142923991


==> files/tabla_captura_guayas_3.csv <==
Canton,Metric,HCHO_2020,HCHO_2021,HCHO_2022,HCHO_2023,HCHO_2024,HCHO_2025
alfredo baquerizo moreno,x̃,0.0001717611250498,0.0002777339306376,0.0003279864338712,0.0001987670154086,2.706097261252101e-05,4.873012878277358e-05
alfredo baquerizo moreno,x̃_pond,1.015932487396288e-06,1.618747803274025e-06,1.8855788310148463e-06,1.1283364874850464e-06,1.5186495398034546e-07,2.706906567797706e-07
alfredo baquerizo moreno,P90,0.0010034969276538,0.0016639996077998,0.0015848371415453,0.001147607969551,0.000421719453525,0.0002963576392271
alfredo baquerizo moreno,P95,0.0015614416565595,0.0027840942483382,0.002255971123011,0.0016910302844678,0.0006811590364793,0.0004682289709911
alfredo baquerizo moreno,P99,0.0041603221754534,0.0200453691821375,0.0034830856925701,0.0047987433866852,0.0027541360617639,0.0007566340203897
balao,x̃,5.716490134793919e-05,9.247940711861425e-05,7.349091264681399e-05,1.818735498869288e-05,-1.8438396150804836e-05,7.839604252591435e-06
balao,x̃_pond,3.274159872796226e-07,5.322035565608246e-07,4.249688169596701e-07,1.0568660635814055e-07,-1.0767976812278078e-07,4.6013061239999645e-08
balao,P90,0.000717501701711,0.0009698818118403,0.0007913608152238,0.0005223480365999,0.0004643344129073,0.0002028184007458
balao,P95,0.0010420075553909,0.0072094085101543,0.0012150244975703,0.0007764234638771,0.0005894031787319,0.0002758852677336
balao,P99,0.002507774661782,0.0075543543544449,0.0038012503728912,0.0015093400200365,0.0017054556708693,0.0004610963235658
balzar,x̃,6.760528535409153e-05,8.790833282992103e-05,0.0001424033570113,0.0001172206406701,1.87136950353409e-05,1.0285772766359838e-05
balzar,x̃_pond,9.307068772113789e-07,1.1975555151493496e-06,1.9206745135332007e-06,1.5662643227340835e-06,2.478791719714955e-07,1.3515503134189776e-07
balzar,P90,0.0006191595132215,0.0007860923551155,0.0008393356268237,0.0007657950449512,0.0003592000137166,0.0001963226346385
balzar,P95,0.0011672508148445,0.0013980737645763,0.0012078816977963,0.0011941604907042,0.0005026359232835,0.0003280935636356
balzar,P99,0.0033451313195779,0.0122534666155292,0.002987478635464,0.0023476171854869,0.001796694003443,0.0006578735763596
colimes,x̃,0.000102364457025,0.0001729181624312,0.0001433172593932,0.0001422458088638,2.795378439758557e-05,1.2722323789524384e-05
colimes,x̃_pond,6.15070377025214e-07,1.032117675779953e-06,8.500158465676095e-07,8.385875548496037e-07,1.638578515317658e-07,7.417356771535714e-08
colimes,P90,0.0007677334992141,0.0008766442779779,0.000871052748904,0.0007552638795278,0.0003769681630357,0.0001937783476616
colimes,P95,0.0013366968589318,0.0012945054165908,0.0014469536564482,0.0015412945028601,0.0005783790010007,0.0002981309794417
colimes,P99,0.0031030747810223,0.0266636183780442,0.0046122932409205,0.0026472830132275,0.0014432456433342,0.0008748175923927
crnel. marcelino mariduena,x̃,0.0001672203687046,0.0002353694475103,0.000294340294284,0.0001424923379608,5.752253484560653e-05,3.647059549846429e-05
crnel. marcelino mariduena,x̃_pond,5.180553907375165e-07,7.23625794606698e-07,8.983270449369034e-07,4.3191759534521657e-07,1.732103756106609e-07,1.0915337977330426e-07
crnel. marcelino mariduena,P90,0.0012625690591089,0.0013037309966971,0.0014820838327186,0.001173360102961,0.0004536234105833,0.000214982478032
crnel. marcelino mariduena,P95,0.0015897190924658,0.0027753210160881,0.0021197376079075,0.0012987169849697,0.0006019524650535,0.0003093761019981
crnel. marcelino mariduena,P99,0.0053129498851647,0.0287997130653413,0.0041944496365837,0.0025554213032356,0.0015451000995008,0.000532146209024
daule,x̃,0.0001728595865688,0.0002813252700216,0.0002845752426632,0.0001976536997574,7.045240620062999e-05,3.003603366595232e-05
daule,x̃_pond,7.953266595138645e-06,1.3344765278473912e-05,1.3859063917857746e-05,9.842588850170496e-06,3.573850467825157e-06,1.547000658292026e-06
daule,P90,0.0009607467159305,0.001436500969006,0.0012100431198656,0.0008766796469003,0.0004889023985731,0.0003030924235812
daule,P95,0.0013665885143344,0.0020605496159957,0.0018552650303175,0.0012124989459348,0.0008571527624719,0.0004086719819111
daule,P99,0.0039548800179362,0.0259459391223764,0.002786435226503,0.0022722202105433,0.0021486157331131,0.0008846675174011
duran,x̃,0.0001940602548963,0.0002655070778997,0.0003113950446027,0.000211800565022,6.625567113496509e-05,8.255970773972386e-05
duran,x̃_pond,1.307359144990932e-05,1.8007730082666237e-05,2.1262503362622245e-05,1.4559225347609463e-05,4.58481911388481e-06,5.750642903815537e-06
duran,P90,0.0013110549450537,0.0011367553588302,0.0013195411039628,0.0009288173618957,0.0005809605992884,0.0003622458916357
duran,P95,0.0018197133900591,0.0017519882695283,0.0018203014477738,0.0012375033951489,0.0008564710917728,0.0004605524937515
duran,P99,0.0034503522342501,0.0082522434376535,0.0030903048498774,0.0022435737055085,0.0026614395810049,0.0009710154028289
el triunfo,x̃,0.0001116194225208,0.0002020825827775,0.0003099892243812,0.0001468195104265,4.194982069629372e-05,1.838054067560253e-05
el triunfo,x̃_pond,1.5368109795994932e-06,2.7765930014575313e-06,4.251142245078068e-06,2.0100047517336608e-06,5.734097194588278e-07,2.5089838486041984e-07
el triunfo,P90,0.0012534817582688,0.0014480507148799,0.0018946683418986,0.0008964994182105,0.0004359034456063,0.0002354935639258
el triunfo,P95,0.0015005244529416,0.0189875386829412,0.0028039990734153,0.0017534217026489,0.0006535416961106,0.0003093761019981
el triunfo,P99,0.0053129498851647,0.0205962730197025,0.0041944496365837,0.0032860070750355,0.0022987358827984,0.0005766595304204
empalme,x̃,3.535791597304818e-05,4.5514052263630135e-05,0.0001066955097699,0.0001124498436338,7.88908987103831e-06,-1.9687937219425483e-06
empalme,x̃_pond,6.780084148875739e-07,8.637130280988268e-07,2.004763716327238e-06,2.0933158556794085e-06,1.4559512640056303e-07,-3.604609664646575e-08
empalme,P90,0.0003813264910324,0.0006978336366781,0.000902919411472,0.0007654283899844,0.0002826216646361,0.000160160514724
empalme,P95,0.0006524850754338,0.0022697542583003,0.0013033571976433,0.0013055686984643,0.0004422078699192,0.000305734030579
empalme,P99,0.0021564119159019,0.0052269241867893,0.0019058548048791,0.0022185335434386,0.0008744381555172,0.0005952527301664
gnral. antonio elizalde,x̃,0.0002353174564376,0.0003501197166283,0.0004771465133339,0.000159865348093,5.8830078060136647e-05,1.8757761224386636e-05
gnral. antonio elizalde,x̃_pond,6.630904560576367e-07,9.790874378948104e-07,1.3246139056447021e-06,4.407116868774061e-07,1.6112240186832087e-07,5.1058824684636056e-08
gnral. antonio elizalde,P90,0.0014167977722231,0.0024824331585054,0.0027853647882456,0.001236608861024,0.0004856634809779,0.0002777150933676
gnral. antonio elizalde,P95,0.0015447589103133,0.0210961271852762,0.0038562135886449,0.0017884498358545,0.0007553104196635,0.0004696228069117
gnral. antonio elizalde,P99,0.0042932369049101,0.0287997130653413,0.0045726590985448,0.0041265659918283,0.0018494904895916,0.0008002642483968
guayaquil,x̃,0.0001379652403771,0.0002121649531023,0.0002232593385358,9.481546006509157e-05,5.0848797097094586e-05,3.606421676899348e-05
guayaquil,x̃_pond,8.695286352730811e-05,0.00013340271443517367,0.00014007189346025323,5.936772902728647e-05,3.178051296093564e-05,2.2502977633787055e-05
guayaquil,P90,0.0010620196120361,0.001300968866665,0.0010937056518944,0.0007539876229665,0.0005212939576109,0.000316627651148
guayaquil,P95,0.0015868020108013,0.0019235122132038,0.0017113499790823,0.0010628004204217,0.000804985468716,0.0004540565079187
guayaquil,P99,0.0034569713564254,0.022398765726577,0.0038012503579452,0.0025278932161938,0.004398730780814,0.0009469258318598
isidro ayora,x̃,0.0001402812934435,0.0002736540169056,0.000222811976451,0.0001746171105133,6.999209088190734e-05,2.192833307329953e-05
isidro ayora,x̃_pond,2.2518715300917375e-07,4.433313931005296e-07,3.640179840611431e-07,2.8759684421358073e-07,1.1621367144941176e-07,3.66933253533411e-08
isidro ayora,P90,0.0008279044557882,0.001497243782497,0.0014135625923052,0.0008154632260293,0.0005615310467458,0.0002570008360549
isidro ayora,P95,0.001469273869786,0.002296653354459,0.0019101476998947,0.0013217746946046,0.0008940468182444,0.0003704101375625
isidro ayora,P99,0.0028993070541231,0.0219003321930336,0.0025685246941512,0.0024361016168102,0.0039431305493536,0.0008266200884792
lomas de sargentillo,x̃,0.0001362932032597,0.0002562527745219,0.0002373218168802,0.0001760656463584,6.986800718757136e-05,1.8294865740792272e-05
lomas de sargentillo,x̃_pond,7.024315420480449e-07,1.3206737823782253e-06,1.2232175621244596e-06,9.077323961198563e-07,3.6039590262244754e-07,9.443099002117205e-08
lomas de sargentillo,P90,0.0010015037476729,0.0011973891937072,0.001182781102688,0.0007398539405108,0.0005046588680524,0.0002639290177097
lomas de sargentillo,P95,0.0012460092317022,0.0020547765321485,0.0014978452693173,0.0012635110763289,0.0008476723944044,0.000312608255715
lomas de sargentillo,P99,0.0028993070541231,0.021758869368515,0.0023945452066525,0.0024361016168102,0.0018257086663245,0.0004568213012174
milagro,x̃,0.0001700031222652,0.0003196636199472,0.0003880504786167,0.0002390922217981,2.935901006095904e-05,3.545967317295522e-05
milagro,x̃_pond,7.802683428855601e-06,1.4638322240282143e-05,1.7732566617929838e-05,1.0904713278438014e-05,1.3366981901896967e-06,1.61192268666326e-06
milagro,P90,0.0013825533928824,0.0014293123026954,0.0015156041222749,0.0012114330478052,0.0003879129714882,0.0002818852121469
milagro,P95,0.0020760951312667,0.003365186531129,0.0019779150814951,0.0015995600993791,0.0006300712292355,0.0004332695826481
milagro,P99,0.0039828157728409,0.0152315162079226,0.0044202132422358,0.0047987433866852,0.0025888517114133,0.00067292469573
naranjal,x̃,7.481143850528526e-05,0.0001184790063503,0.0001679512905869,6.906123855444801e-05,2.583437523474007e-05,2.5304746255034947e-05
naranjal,x̃_pond,1.4489201121782514e-06,2.2958656520486093e-06,3.2568097062626185e-06,1.3403544958115117e-06,5.019261151702401e-07,4.922268597241338e-07
naranjal,P90,0.0009991539928679,0.0017988643068285,0.0011258668241327,0.0007491723674982,0.0004807556070211,0.0002876524632278
naranjal,P95,0.0016473515278642,0.0074587806288501,0.0016251497340342,0.0010652454582675,0.0007158367389479,0.0004645498124941
naranjal,P99,0.0063486987388379,0.0106863707605332,0.0043635542039902,0.003130343266152,0.0022421616514961,0.0010953475104278
naranjito,x̃,0.0002285955797975,0.0002182756238436,0.0004516344084194,0.0001900300289822,7.826738552301461e-05,5.409844041379409e-05
naranjito,x̃_pond,2.33553568944338e-06,2.22357080329623e-06,4.5881676069211085e-06,1.9255725931754157e-06,7.912016514393952e-07,5.4569339900147e-07
naranjito,P90,0.0014595244442573,0.0013617212861828,0.0018158699890934,0.0011818505645536,0.0004626289870841,0.0002954590223058
naranjito,P95,0.001907220340726,0.003365186531129,0.0027815887269017,0.0013987905456278,0.0008309091090735,0.0004545841075124
naranjito,P99,0.0041584721608027,0.0287997130653413,0.0041177851084398,0.0023073779919986,0.0028864454788668,0.0006829046013716
nobol,x̃,0.0001655865338162,0.0002782140139021,0.0002600007720951,0.0001615261953618,7.50333266675031e-05,3.8536559595208494e-05
nobol,x̃_pond,9.227061777312409e-07,1.5508069392318644e-06,1.4500900918104602e-06,9.015489351672059e-07,4.191650052177157e-07,2.155014258756505e-07
nobol,P90,0.0010379487791911,0.0013273519275069,0.0013214337066718,0.0007865083587154,0.0006343695554262,0.0002491298654672
nobol,P95,0.0017113508982087,0.0019285876311652,0.001761731752932,0.0010431870431251,0.0010755805889242,0.0003622920822995
nobol,P99,0.0024459161698897,0.0076623255292718,0.0026382364692322,0.0024361016168102,0.0039431305493536,0.0007500473127747
palestina,x̃,9.93567960596742e-05,0.0001808745569195,0.0002643418780751,0.0001169159792321,4.5927779441569904e-05,1.1211557521065066e-05
palestina,x̃_pond,4.1127915144763564e-07,7.435076918998086e-07,1.0793830491632705e-06,4.743777565308566e-07,1.8523332123334553e-07,4.496312341643255e-08
palestina,P90,0.0006821526885816,0.0009275362038799,0.001080735281937,0.0006973916908608,0.0003944570718751,0.0001937783476616
palestina,P95,0.0010655049837973,0.0019286265967704,0.0021766784640277,0.0010379443413354,0.0006035079103735,0.0002945486291205
palestina,P99,0.0019484806605513,0.029759016085785,0.0046122932409205,0.0022659377715497,0.0016897070481795,0.0009598510995368
pedro carbo,x̃,0.0001272520414512,0.0002580693628579,0.0001694816743419,0.0001416812330207,4.2704282910757216e-05,2.825859125912884e-05
pedro carbo,x̃_pond,1.5096646787811525e-06,3.062875114071936e-06,2.012661006989893e-06,1.6837697346016115e-06,5.079798295838123e-07,3.365110291270842e-07
pedro carbo,P90,0.0008551755226208,0.0014527055254643,0.0009995247057998,0.0008824117807289,0.0004667347669922,0.0002667058523065
pedro carbo,P95,0.0015448677527461,0.0018292367852853,0.0015407877894549,0.001252191905555,0.0008272502362297,0.0003567128746557
pedro carbo,P99,0.0041654733786291,0.0243195760478446,0.0026137832206116,0.002198371106885,0.00224249554769,0.0009294987543524
playas,x̃,0.0001547975872183,0.0002957017369492,0.000221912608681,0.0001003319064019,3.68794493412768e-05,2.007514025542044e-05
playas,x̃_pond,2.0516843080102733e-06,3.965066075406659e-06,3.009048456032114e-06,1.3750961449221116e-06,5.105951371921227e-07,2.806065576746773e-07
playas,P90,0.0008849623881559,0.0015492457565394,0.0010467740836337,0.0008304269310246,0.0005417308291981,0.0003348295468677
playas,P95,0.0012505937274304,0.0021615758686834,0.001442589704192,0.0014301176151719,0.0007379787786506,0.0004328076017252
playas,P99,0.0021682790094788,0.0063114226784279,0.0027270852703612,0.0020683109760284,0.0013799226680322,0.0007414067292724
salitre,x̃,0.0001560980972892,0.0001905567068334,0.0002594622474906,0.0001579019722905,5.181078214785895e-05,2.9219336827866586e-05
salitre,x̃_pond,2.247836474580555e-06,2.7139694992483617e-06,3.6568935138626333e-06,2.203773421197174e-06,7.165745730501753e-07,4.007635141631727e-07
salitre,P90,0.0008752831053438,0.0011384616327253,0.0014087763787519,0.0009524995727676,0.000406588777859,0.0003181056305495
salitre,P95,0.0011900853119478,0.0018873504300043,0.002210776873641,0.0014653143854894,0.000621439507845,0.0004356879941498
salitre,P99,0.0022446486475585,0.029759016085785,0.0063595063195368,0.0028383121669974,0.0019217575711087,0.0012055140616588
samborondon,x̃,0.0001927534034255,0.0002917982982106,0.0003214511794255,0.0002393033064463,8.118048427190829e-05,6.425930801774649e-05
samborondon,x̃_pond,4.112955193540806e-06,6.32640925716692e-06,7.073837746676337e-06,5.33915436422121e-06,1.8342478853983224e-06,1.4686393877490398e-06
samborondon,P90,0.0010752833028861,0.0012308042671842,0.0014361450613487,0.0009559532101282,0.0005549190973576,0.0003676740672173
samborondon,P95,0.0016519930294297,0.0018475037471665,0.002210776873641,0.0013221618679134,0.0009506919582392,0.0004469698069052
samborondon,P99,0.0044794413153249,0.0200453691821375,0.0029717719222838,0.0027229073729906,0.0023848662815999,0.0008926505416038
san jacinto de yaguachi,x̃,0.0001705779139105,0.0002703727583528,0.0003250521268234,0.000230567965568,6.568702688785586e-05,5.021175638967065e-05
san jacinto de yaguachi,x̃_pond,2.8028313800614247e-06,4.444310513524582e-06,5.3460717238500005e-06,3.7948774684038796e-06,1.0820913865685076e-06,8.280340665428513e-07
san jacinto de yaguachi,P90,0.0013026406237333,0.0013344196681196,0.0015376517751021,0.0010096998867988,0.0005175484940752,0.0003145808449991
san jacinto de yaguachi,P95,0.0018985715561776,0.0065411594696335,0.0019782574665528,0.001646322729991,0.0007249165571958,0.0004682289709911
san jacinto de yaguachi,P99,0.0041603221754534,0.015905125066639,0.0041477098144271,0.0030872106757233,0.0022987358827984,0.0009999318585136
santa lucia,x̃,0.0001441258789131,0.0001807862266523,0.0001951157820105,0.000190369381153,5.183934835446373e-05,1.853673678447192e-05
santa lucia,x̃_pond,1.4578883664600331e-06,1.8149052765039861e-06,1.9446452261801194e-06,1.8843764629122478e-06,5.098112536158665e-07,1.8120305947998727e-07
santa lucia,P90,0.000822380756653,0.0009173566873239,0.0011844010061119,0.0008154632260293,0.0004173766228074,0.0002217658505819
santa lucia,P95,0.0011319796391473,0.0021077930900385,0.0017980559230942,0.0012749042265745,0.0005980112437951,0.000321499181478
santa lucia,P99,0.0028993070541231,0.0294253094268659,0.003443886261744,0.0024136138060804,0.0018428605964064,0.0008846675174011
simon bolivar,x̃,0.0002238866147492,0.0002713130714777,0.0003684308061795,0.0002221121448634,5.23186293920104e-05,3.543471183075872e-05
simon bolivar,x̃_pond,1.5082611618589243e-06,1.8221199206911288e-06,2.4672127966728407e-06,1.4832550589818339e-06,3.4851511973268025e-07,2.3548569761239233e-07
simon bolivar,P90,0.0014229578534181,0.0015453611299554,0.0021362074375179,0.0010781076851407,0.0005750538559139,0.0002963576392271
simon bolivar,P95,0.0022773896710009,0.0046488581969702,0.0027815887269017,0.0014883748842014,0.0009999800859675,0.0004545841075124
simon bolivar,P99,0.0042932369049101,0.0163455824891664,0.0041707884943824,0.0047987433866852,0.003127335215522,0.0008521294564881


==> files/tabla_captura_guayas_no2_v2.csv <==
Canton,Metric,NO2_2020,NO2_2021,NO2_2022,NO2_2023,NO2_2024,NO2_2025
alfredo baquerizo moreno,x̃,2.1104571649728337e-05,2.60814024573892e-05,2.74678188730212e-05,2.3277206121552163e-05,2.6892063231456207e-05,2.204766409882016e-05
alfredo baquerizo moreno,x̃_pond,1.2482929397047902e-07,1.5201316179582716e-07,1.579112196495841e-07,1.3213722075398838e-07,1.5091704217578652e-07,1.2247241746422717e-07
alfredo baquerizo moreno,P90,3.783831766227057e-05,4.267408403607493e-05,4.398997327476873e-05,3.7466825905713e-05,4.62125231366437e-05,3.940294236045892e-05
alfredo baquerizo moreno,P95,4.697928889180812e-05,4.758538035517641e-05,5.0279171443724585e-05,4.396067470619525e-05,6.246581398656667e-05,5.4524402566454986e-05
alfredo baquerizo moreno,P99,5.807128979384674e-05,0.0001503596468744,6.976049859596308e-05,6.171439169150799e-05,8.0350583864993e-05,6.443530991342838e-05
balao,x̃,1.519749045212943e-05,1.656012291884355e-05,1.7076014425712256e-05,1.6838727300138782e-05,1.655861502293747e-05,1.5882535244802613e-05
balao,x̃_pond,8.704469391577071e-08,9.530074412338021e-08,9.874382270575593e-08,9.78497392748006e-08,9.670189378301603e-08,9.321950998023695e-08
balao,P90,2.4382374151076703e-05,2.9953285597134845e-05,3.119677767213996e-05,2.9006865543887197e-05,2.9225832359007323e-05,2.8562848595483327e-05
balao,P95,2.854871535446383e-05,3.225056372729352e-05,3.215402440894652e-05,3.444253134755987e-05,3.547087237038102e-05,3.605691216510917e-05
balao,P99,4.85438688208822e-05,4.4221680543841226e-05,4.190609212687711e-05,3.952016452294075e-05,4.698221630046779e-05,3.876886689992129e-05
balzar,x̃,1.4094933137053254e-05,1.6036972913403324e-05,1.8027549844234663e-05,1.4272997192182034e-05,1.874206791228922e-05,1.4554607138339747e-05
balzar,x̃_pond,1.9404179918450847e-07,2.1846808761467142e-07,2.4314774773549314e-07,1.907111764003584e-07,2.482549954115546e-07,1.9124750552383527e-07
balzar,P90,3.41111070346658e-05,3.5276691135071644e-05,4.5591973170054325e-05,2.7367225628851964e-05,4.026633782221402e-05,2.9875254113182632e-05
balzar,P95,4.8296327300072014e-05,4.59305321501012e-05,6.17496595070047e-05,3.1662059902559336e-05,4.986075289983533e-05,3.740195118321564e-05
balzar,P99,9.801862207820866e-05,8.18745235062968e-05,9.678778318285703e-05,4.48162356520877e-05,0.0001641767537054,8.005126681763165e-05
colimes,x̃,1.3478170744418687e-05,1.681672020267516e-05,1.823576091728105e-05,1.3019532610647328e-05,1.9164622449646935e-05,1.416109356392396e-05
colimes,x̃_pond,8.09853713125756e-08,1.0037600403446765e-07,1.0815644828499031e-07,7.675458492911656e-08,1.123380582518847e-07,8.256186918085739e-08
colimes,P90,3.28454792112759e-05,3.74048253444313e-05,4.199699079643273e-05,2.654085345728821e-05,4.056584157082761e-05,3.2421502468562634e-05
colimes,P95,4.3506394478305456e-05,4.222321731763879e-05,5.761303895133685e-05,3.413970966908662e-05,4.696772591264646e-05,4.174007482574687e-05
colimes,P99,7.950028848164945e-05,7.636502844105679e-05,0.0001458565270476,4.486613833196533e-05,8.445401950911884e-05,6.094097606090338e-05
crnel. marcelino mariduena,x̃,2.2303686410076703e-05,2.194310356209293e-05,2.335881248032608e-05,1.592869774195787e-05,2.5622552684977865e-05,1.7305481326632222e-05
crnel. marcelino mariduena,x̃_pond,6.909771260264823e-08,6.746243371524122e-08,7.129113273373268e-08,4.828248960010676e-08,7.71539708147604e-08,5.179382868824427e-08
crnel. marcelino mariduena,P90,6.629342585483781e-05,5.09792963294916e-05,4.240093335130588e-05,3.176965886253348e-05,4.338479289272365e-05,3.747135790146197e-05
crnel. marcelino mariduena,P95,7.220828115626e-05,6.338985028750615e-05,4.7785812262544894e-05,3.703973560457217e-05,5.7041762868301846e-05,5.131552092686612e-05
crnel. marcelino mariduena,P99,9.741777352490334e-05,0.0001030899952063,6.939656127631106e-05,4.8072426550473446e-05,0.0001112647511818,6.95563016553704e-05
daule,x̃,2.2274616458774863e-05,2.8071418847030257e-05,3.1340368547827085e-05,2.411559466098797e-05,3.147346313674323e-05,2.49177018072995e-05
daule,x̃_pond,1.0248547188939941e-06,1.3315778405494304e-06,1.5263034368299323e-06,1.2008876303191222e-06,1.5965593940824385e-06,1.2833818715123131e-06
daule,P90,7.003229044754337e-05,8.45570125062964e-05,0.0001116623384936,7.433083220422872e-05,0.000138612749592,0.0001013750700078
daule,P95,0.0001361478633759,0.0001714475410558,0.0001895320221843,0.0001541095408195,0.0002564477233246,0.0001727226324507
daule,P99,0.0002625121435838,0.0002982346719737,0.0003776438766982,0.0002711020708717,0.0003987633021494,0.0003776718385887
duran,x̃,2.4302608959604512e-05,3.127484018576437e-05,3.434304007867957e-05,3.53208975152626e-05,3.29723825687203e-05,4.447844136975282e-05
duran,x̃_pond,1.6372357177133286e-06,2.1211821729909687e-06,2.3449923748377576e-06,2.427967585219199e-06,2.2816523814761118e-06,3.0981169899742185e-06
duran,P90,6.433968805982248e-05,8.848206351069792e-05,9.3147376048882e-05,0.0001090836719354,0.0001260420836826,0.0001334649188351
duran,P95,7.564579294332905e-05,0.0001117649574618,0.0001284895962098,0.0001184583622289,0.0001728483617956,0.0001592992660722
duran,P99,0.0001852429939326,0.0001760956028693,0.0001895875782967,0.0003152107402015,0.0003886572020463,0.0006566817048453
el triunfo,x̃,1.993850387991552e-05,2.156505198000738e-05,2.418223175221413e-05,1.932829565528233e-05,2.184701266639597e-05,1.8140995683198823e-05
el triunfo,x̃_pond,2.745195324203659e-07,2.9630150001439486e-07,3.31631227463855e-07,2.64610377715974e-07,2.986255768468245e-07,2.4762854352352884e-07
el triunfo,P90,4.681179388697245e-05,5.341706546481502e-05,4.345365523947117e-05,3.3694516930665787e-05,4.1125611460297085e-05,3.551467487860871e-05
el triunfo,P95,5.7610091790114544e-05,9.84137818504696e-05,5.005563787827058e-05,4.593047517644617e-05,5.112014995661058e-05,4.426742578170756e-05
el triunfo,P99,8.20650521090179e-05,0.0001432202947117,8.100073411185197e-05,5.927095490946024e-05,0.0001112647511818,8.251622580987923e-05
empalme,x̃,1.5015748995703154e-05,1.7261766617650182e-05,1.962895308867464e-05,1.646142177300248e-05,2.0155271153530936e-05,1.5221316215547017e-05
empalme,x̃_pond,2.8793564028736205e-07,3.2757383652212615e-07,3.6881976595387947e-07,3.064384448294129e-07,3.7197056938200875e-07,2.786828448694306e-07
empalme,P90,3.36090190963888e-05,4.230108667208935e-05,3.9441490985718266e-05,2.968936703281264e-05,3.978303277659604e-05,3.3634866756210184e-05
empalme,P95,4.287949659201189e-05,4.72474789622272e-05,4.792136442193389e-05,3.613587980133998e-05,5.213330249179278e-05,4.105394060628484e-05
empalme,P99,8.56718732000184e-05,0.0001131077701749,6.546329892898722e-05,8.128395009263213e-05,0.0001302172764726,5.132235318212074e-05
gnral. antonio elizalde,x̃,1.5572924622218152e-05,1.5054841861216154e-05,1.6894939099499598e-05,1.402542291173184e-05,1.6489742544995842e-05,1.5661324803431402e-05
gnral. antonio elizalde,x̃_pond,4.388224250858366e-08,4.2099904249203415e-08,4.690230493323729e-08,3.866483802983076e-08,4.516171000698137e-08,4.2630291957653077e-08
gnral. antonio elizalde,P90,3.257648833793489e-05,3.2369207979576406e-05,3.0581590816783725e-05,2.503019941031588e-05,3.280040243455238e-05,2.936464615411857e-05
gnral. antonio elizalde,P95,4.053331936872714e-05,4.852130587096752e-05,3.804449195016656e-05,2.900999490106964e-05,3.961087370893513e-05,4.243051822325001e-05
gnral. antonio elizalde,P99,4.311023802655588e-05,4.852130587096752e-05,4.240050660348856e-05,3.859808331694901e-05,0.0001264392102212,4.39874739349652e-05
guayaquil,x̃,1.4085065032484357e-05,1.6377241924174584e-05,1.6914544275533772e-05,1.5970169065377384e-05,1.6654312701907296e-05,1.596528106311844e-05
guayaquil,x̃_pond,8.877139880996854e-06,1.0297499637430609e-05,1.061210813948277e-05,9.999557761386072e-06,1.0408950277973877e-05,9.961851243900038e-06
guayaquil,P90,7.123417365527704e-05,8.733766561087265e-05,0.0001073081078225,7.952779824344446e-05,0.000119239823966,0.0001259417203168
guayaquil,P95,0.000154627573494,0.000193847246572,0.0002240974094579,0.0002161191348768,0.0003064332357858,0.0002507044163109
guayaquil,P99,0.0002908940193751,0.0003427709430332,0.0003735610509539,0.0002969663504878,0.0006540484210349,0.000595578267624
isidro ayora,x̃,1.5019535960188158e-05,1.830140994320292e-05,2.086313403925362e-05,1.58820948504455e-05,2.4229381303939383e-05,1.5689905446084634e-05
isidro ayora,x̃_pond,2.411017505877149e-08,2.964907899971703e-08,3.40850438793028e-08,2.615803425598997e-08,4.023005060713796e-08,2.625438073071529e-08
isidro ayora,P90,3.790227490002584e-05,4.3633636024046907e-05,7.431925209178536e-05,3.247204418623204e-05,6.416826462935098e-05,4.293397345824501e-05
isidro ayora,P95,5.362879783132801e-05,5.601648875213178e-05,8.181380095639977e-05,3.4254710377813974e-05,8.980103092821205e-05,4.69345945943342e-05
isidro ayora,P99,0.00010672076362,0.0001095192811105,0.0002130090136222,8.047302344431749e-05,0.0001761000299899,8.945342422517758e-05
lomas de sargentillo,x̃,1.9138556497648766e-05,2.3621414086398925e-05,2.5759937121480844e-05,1.8795289044777427e-05,2.795890909574228e-05,2.033532856811297e-05
lomas de sargentillo,x̃_pond,9.863680236204497e-08,1.217398810405491e-07,1.3277332821922313e-07,9.690188354888644e-08,1.4421874453707678e-07,1.0496306648542651e-07
lomas de sargentillo,P90,4.058317250143828e-05,4.800399075414566e-05,5.602373308988801e-05,3.247204418623204e-05,6.719156042402578e-05,4.2198347090828e-05
lomas de sargentillo,P95,4.630149398993804e-05,5.601648875213178e-05,7.177385100966548e-05,3.598979691274192e-05,8.059499232721355e-05,4.69345945943342e-05
lomas de sargentillo,P99,6.0925861785067065e-05,8.402042881931263e-05,8.387207910590924e-05,3.914617113158117e-05,0.0001059733562815,6.78232829116022e-05
milagro,x̃,2.2405771819760596e-05,2.652671931788491e-05,2.6852239561800444e-05,2.3179169206276445e-05,2.737945417699104e-05,2.5016377898446773e-05
milagro,x̃_pond,1.0283643156626477e-06,1.2147352439319015e-06,1.227054605286462e-06,1.057174475714596e-06,1.2465701932992949e-06,1.1371922937914396e-06
milagro,P90,4.288759581164037e-05,5.291508518888762e-05,4.626491791873304e-05,4.276014367483004e-05,5.460222302106844e-05,5.054347146773092e-05
milagro,P95,5.382626689561913e-05,6.783727849083211e-05,4.951746215036017e-05,5.150292069655708e-05,6.443957528559792e-05,6.599556951133426e-05
milagro,P99,7.366938777886244e-05,0.0001503596468744,6.939656127631106e-05,6.894149555591937e-05,0.0001095654008148,9.88541542410632e-05
naranjal,x̃,1.6180600764761598e-05,2.0667326437488007e-05,2.294013264304076e-05,2.0134149628110348e-05,2.054036803819308e-05,1.9267853573903264e-05
naranjal,x̃_pond,3.133798566583315e-07,4.004878699540572e-07,4.4484115837234597e-07,3.9076765112028593e-07,3.990708906214797e-07,3.7479747722899006e-07
naranjal,P90,3.471187541112729e-05,4.605847444106677e-05,3.999471991660327e-05,4.004942242608455e-05,3.949465349879072e-05,4.73857215941178e-05
naranjal,P95,4.66694484195408e-05,6.342382510927379e-05,4.889119652325339e-05,5.208951914530926e-05,4.986943573020715e-05,6.634036726441226e-05
naranjal,P99,9.859907731880369e-05,0.0001432202947117,0.0001316755112619,7.698778192302335e-05,0.0001221901555861,0.0001691555282753
naranjito,x̃,2.3559366735540552e-05,2.6057020836483307e-05,2.4502510019567144e-05,1.8473180389278897e-05,2.3167402935348224e-05,1.9214694547326203e-05
naranjito,x̃_pond,2.4070343739928207e-07,2.654425159009098e-07,2.489217399389112e-07,1.8718857254772592e-07,2.3419828501386984e-07,1.9381948718122168e-07
naranjito,P90,5.424872235247413e-05,4.97201536237449e-05,4.324069074906527e-05,3.3372847458112696e-05,4.1372527763407646e-05,3.711680267522594e-05
naranjito,P95,6.035336596213765e-05,6.338985028750615e-05,4.832388878574641e-05,3.8580090076983626e-05,5.032024525604741e-05,4.280016527720077e-05
naranjito,P99,7.631628663783951e-05,7.01871398873461e-05,6.939656127631106e-05,7.153637878065837e-05,8.055538715710256e-05,6.95563016553704e-05
nobol,x̃,2.1838035913845225e-05,2.5364344474706785e-05,2.9835091744486724e-05,1.9657028040100916e-05,3.311582294159851e-05,2.033532856811297e-05
nobol,x̃_pond,1.216891868126678e-07,1.413846875243468e-07,1.6639785558448964e-07,1.097145429471063e-07,1.8499771651622558e-07,1.1371778768292215e-07
nobol,P90,7.003229044754337e-05,8.07587253452439e-05,0.0001073081078225,4.6876262686219805e-05,0.000138612749592,8.307314502632347e-05
nobol,P95,8.025310987878868e-05,9.970341919329189e-05,0.0001276806554066,5.792833732348084e-05,0.0002101480727134,9.116975092107363e-05
nobol,P99,0.0001721262773771,0.0001617327012215,0.0003138307726727,0.0001227283848405,0.0003315128076563,0.0002552984868211
palestina,x̃,1.7988029410792393e-05,2.2811479305347615e-05,2.267919845077069e-05,1.707061577891648e-05,2.346930331830954e-05,1.6224205069206637e-05
palestina,x̃_pond,7.445994401673814e-08,9.376946440669208e-08,9.26056157073118e-08,6.92627343925911e-08,9.465506613952364e-08,6.506597620264889e-08
palestina,P90,3.212724593898417e-05,3.970668263363283e-05,4.208201628186799e-05,2.755651815175064e-05,3.80536121598892e-05,3.2150537944866084e-05
palestina,P95,3.816632519796785e-05,4.563874427598795e-05,4.9094179868291886e-05,3.413970966908662e-05,4.671218714235326e-05,4.196262047018844e-05
palestina,P99,4.847150677851015e-05,9.801848362521152e-05,6.361398734252255e-05,4.486613833196533e-05,6.441032057498094e-05,5.337254053872231e-05
pedro carbo,x̃,1.2951560115759604e-05,1.527730746150124e-05,1.6823293701079554e-05,1.3540865622234586e-05,1.835421709843454e-05,1.3245535391206535e-05
pedro carbo,x̃_pond,1.5365185987504348e-07,1.8131747339424733e-07,1.997831763981493e-07,1.609225105465797e-07,2.183287351596873e-07,1.5773145607158393e-07
pedro carbo,P90,3.496318855124771e-05,3.9339641792483806e-05,4.021192387578372e-05,2.658859193616167e-05,3.971529589972148e-05,3.2835583869965946e-05
pedro carbo,P95,5.354321014869353e-05,4.940355038048982e-05,5.686780614799028e-05,3.134275236661545e-05,5.713021230710383e-05,3.785994663827887e-05
pedro carbo,P99,8.872265642647368e-05,9.990982650677094e-05,0.0002096058181557,4.307171552151889e-05,0.0001035791020534,0.0001187335239477
playas,x̃,1.1361872639531175e-05,1.1575512726338364e-05,1.225490931370728e-05,1.175099560333947e-05,1.2958480481685907e-05,1.0820133054549217e-05
playas,x̃_pond,1.5059004615662109e-07,1.5521610826563144e-07,1.6617179243849665e-07,1.6105294250486592e-07,1.7940986748797236e-07,1.5124179713759407e-07
playas,P90,1.913571296249335e-05,2.168215208768911e-05,2.0596230162763503e-05,2.206030821878843e-05,2.211733278143957e-05,2.1340071054072608e-05
playas,P95,2.1395818371343708e-05,2.3168349427363616e-05,2.5904299957195565e-05,2.538676920271905e-05,2.534595378850314e-05,2.42052090511201e-05
playas,P99,2.874176649467173e-05,3.055525539976462e-05,3.34113759269049e-05,3.557236528995027e-05,3.1912602026113086e-05,3.475911034934709e-05
salitre,x̃,1.8163291449226524e-05,2.3689641833636857e-05,2.476140845573418e-05,1.8658593231592396e-05,2.581748958869672e-05,1.9273037961630502e-05
salitre,x̃_pond,2.6155417475952334e-07,3.373954475442239e-07,3.489904016928635e-07,2.6041037514758583e-07,3.5707155561657946e-07,2.6434311181001655e-07
salitre,P90,3.6794293199352974e-05,4.2817211131298886e-05,5.7267687717524535e-05,4.1117728334227794e-05,5.07485989850493e-05,4.383454124395601e-05
salitre,P95,4.237703565551886e-05,4.871584937502791e-05,7.160105129025548e-05,4.757518243004756e-05,6.189126294781509e-05,5.886048186818637e-05
salitre,P99,5.218604007890785e-05,6.517469659488382e-05,9.919163863996336e-05,5.46883814856306e-05,9.40629122621229e-05,0.000102023420083
samborondon,x̃,2.574473596212023e-05,3.3547261411808706e-05,3.6579252840719576e-05,3.0185714123277148e-05,3.827000553989656e-05,3.680707376840839e-05
samborondon,x̃_pond,5.493389149035955e-07,7.273301676183506e-07,8.049611140091318e-07,6.734808210207279e-07,8.646989158209324e-07,8.412216058900028e-07
samborondon,P90,6.750291575684243e-05,8.791270366518158e-05,0.0001114038402266,0.0001037739870846,0.0001493518053789,0.0001175675951049
samborondon,P95,0.0001493410802768,0.0001946269227488,0.0002304706931048,0.0002068419275079,0.0003152015804257,0.0002425677098153
samborondon,P99,0.0002322664299456,0.0003427709430332,0.0003128511988392,0.0002969663504878,0.0004154220962551,0.0004784431487284
san jacinto de yaguachi,x̃,2.339962093589892e-05,2.8207493482134408e-05,2.894833206300692e-05,2.92417264040869e-05,2.8985781432043857e-05,2.91631417915262e-05
san jacinto de yaguachi,x̃_pond,3.844881810144042e-07,4.6366675624636875e-07,4.7610782001971726e-07,4.812844160494309e-07,4.774955711440613e-07,4.80924720167145e-07
san jacinto de yaguachi,P90,5.118448439633919e-05,6.831118399084332e-05,7.469346199458075e-05,7.649730601531893e-05,0.0001075783742951,9.533010985280652e-05
san jacinto de yaguachi,P95,5.979584518956157e-05,7.77056536968282e-05,9.253133657246526e-05,8.974951178447444e-05,0.0001260450226558,0.0001197274617647
san jacinto de yaguachi,P99,0.0001129337688325,0.0001195515419801,0.0001713817040392,0.0001544700778472,0.0002003129094779,0.0001867862869474
santa lucia,x̃,1.7713347957243694e-05,2.1273693782017104e-05,2.22908638777971e-05,1.842704984609791e-05,2.3688044412641663e-05,1.6929872047936978e-05
santa lucia,x̃_pond,1.791772866377084e-07,2.1356571134132734e-07,2.221646121124957e-07,1.8240065078002414e-07,2.3295878519038723e-07,1.654953969169333e-07
santa lucia,P90,3.3547005593744966e-05,4.208577336004912e-05,4.160772512559616e-05,3.121852712789911e-05,4.499300075820382e-05,3.615284527310784e-05
santa lucia,P95,4.397898574222236e-05,4.670331469192822e-05,4.7829025069048405e-05,3.70783441269865e-05,5.177917469149366e-05,4.219609954370503e-05
santa lucia,P99,5.617535364375807e-05,9.801848362521152e-05,9.96648631170377e-05,4.689928268644003e-05,8.445401950911884e-05,5.560354575200368e-05
simon bolivar,x̃,2.0485149551378007e-05,2.2899818590490665e-05,2.2561279245935887e-05,1.8894625543544344e-05,2.1782159746715384e-05,1.9214694547326203e-05
simon bolivar,x̃_pond,1.3800269166527123e-07,1.53793606060649e-07,1.5108258031431576e-07,1.2617747193547374e-07,1.450995964608004e-07,1.276935952378326e-07
simon bolivar,P90,3.4577330476542526e-05,4.025908776738048e-05,3.942242955899465e-05,3.1369654416255246e-05,3.800663976875247e-05,3.656195312622954e-05
simon bolivar,P95,4.5288369453109847e-05,5.021031704536809e-05,4.197240412170616e-05,3.5689061393073266e-05,4.453604311167899e-05,3.9288330757279706e-05
simon bolivar,P99,5.124958826809901e-05,7.071403599506202e-05,5.5722934703660384e-05,7.153637878065837e-05,8.0350583864993e-05,6.026195052667967e-05


==> images/ml/no2_median_kmeans.txt <==
===== CANTONS BY CLUSTER (INTENSITY-BASED) =====

Cluster 0 (21 cantons):
  - Alfredo Baquerizo Moreno
  - Balao
  - Balzar
  - Colimes
  - Crnel. Marcelino Mariduena
  - El Triunfo
  - Empalme
  - Gnral. Antonio Elizalde
  - Guayaquil
  - Isidro Ayora
  - Lomas de Sargentillo
  - Milagro
  - Naranjal
  - Naranjito
  - Palestina
  - Pedro Carbo
  - Playas
  - Salitre
  - San Jacinto de Yaguachi
  - Santa Lucia
  - Simon Bolivar

Cluster 1 (4 cantons):
  - Daule
  - Duran
  - Nobol
  - Samborondon

==> images/ml/no2_p90_kmeans.txt <==
===== CANTONS BY CLUSTER (INTENSITY-BASED) =====

Cluster 0 (19 cantons):
  - Alfredo Baquerizo Moreno
  - Balao
  - Balzar
  - Colimes
  - Crnel. Marcelino Mariduena
  - El Triunfo
  - Empalme
  - Gnral. Antonio Elizalde
  - Isidro Ayora
  - Lomas de Sargentillo
  - Milagro
  - Naranjal
  - Naranjito
  - Palestina
  - Pedro Carbo
  - Playas
  - Salitre
  - Santa Lucia
  - Simon Bolivar

Cluster 1 (6 cantons):
  - Daule
  - Duran
  - Guayaquil
  - Nobol
  - Samborondon
  - San Jacinto de Yaguachi

==> images/ml/no2_p95_kmeans.txt <==
===== CANTONS BY CLUSTER (INTENSITY-BASED) =====

Cluster 0 (20 cantons):
  - Alfredo Baquerizo Moreno
  - Balao
  - Balzar
  - Colimes
  - Crnel. Marcelino Mariduena
  - El Triunfo
  - Empalme
  - Gnral. Antonio Elizalde
  - Isidro Ayora
  - Lomas de Sargentillo
  - Milagro
  - Naranjal
  - Naranjito
  - Palestina
  - Pedro Carbo
  - Playas
  - Salitre
  - San Jacinto de Yaguachi
  - Santa Lucia
  - Simon Bolivar

Cluster 1 (5 cantons):
  - Daule
  - Duran
  - Guayaquil
  - Nobol
  - Samborondon

==> images/ml/no2_p99_kmeans.txt <==
Cluster 0 (20 cantons):
  - Alfredo Baquerizo Moreno
  - Balao
  - Balzar
  - Colimes
  - Crnel. Marcelino Mariduena
  - El Triunfo
  - Empalme
  - Gnral. Antonio Elizalde
  - Isidro Ayora
  - Lomas de Sargentillo
  - Milagro
  - Naranjal
  - Naranjito
  - Palestina
  - Pedro Carbo
  - Playas
  - Salitre
  - San Jacinto de Yaguachi
  - Santa Lucia
  - Simon Bolivar

Cluster 1 (5 cantons):
  - Daule
  - Duran
  - Guayaquil
  - Nobol
  - Samborondon
